Deep Learning-based Pipeline for Module Power Prediction from EL Measurements

Automated inspection plays an important role in monitoring large-scale photovoltaic power plants. Commonly, electroluminescense measurements are used to identify various types of defects on solar modules but have not been used to determine the power of a module. However, knowledge of the power at maximum power point is important as well, since drops in the power of a single module can affect the performance of an entire string. By now, this is commonly determined by measurements that require to discontact or even dismount the module, rendering a regular inspection of individual modules infeasible. In this work, we bridge the gap between electroluminescense measurements and the power determination of a module. We compile a large dataset of 719 electroluminescense measurementsof modules at various stages of degradation, especially cell cracks and fractures, and the corresponding power at maximum power point. Here,we focus on inactive regions and cracks as the predominant type of defect. We set up a baseline regression model to predict the power from electroluminescense measurements with a mean absolute error of 9.0+/-3.7$W_P$ (4.0+/-8.4%). Then, we show that deep-learning can be used to train a model that performs significantly better (7.3+/-2.7$W_P$ or 3.2+/-6.5%) and propose a variant of class activation maps to obtain the per cell power loss, as predicted by the model. With this work, we aim to open a new research topic. Therefore, we publicly release the dataset, the code and trained models to empower other researchers to compare against our results. Finally, we present a thorough evaluation of certain boundary conditions like the dataset size and an automated preprocessing pipeline for on-site measurements showing multiple modules at once.

==> cleaner_config.yaml <==
verbose: True
compress_pdf: True
pdf_im_resolution: 50

==> csv_results/004_check_best_scale/error_by_scale.csv <==
img_size,mean_mae,std_mae
100,0.05315985952747605,0.020831154801647975
200,0.032398582607639496,0.005140748726783991
300,0.03727238135340108,0.007888242656376507
400,0.03174852980512832,0.007108402277397055
500,0.030001584662304254,0.008540205990140331
600,0.02826117105388648,0.008178880324658223
700,0.03577103333955641,0.01605933366085185
800,0.021667814789165154,0.0031250928074964346
900,0.032803264514281304,0.011763519301838892
1000,0.025198728728959646,0.0035001702245924544


==> csv_results/005_explore_data/counts_by_moduletype_and_current.csv <==
key,count
e_high,14
e_low,14
h_high,59
h_low,59
t_high,573


==> csv_results/005_explore_data/embeddings_all.csv <==
id,x,y,source,module_id,peak_power,nominal_power,pressure,mamps,source_key,module_type,power_group,relative_power
105,-14.020756,-17.648737,t,1254,209.3403419,230,400,6440,t_high,t,9,0.9101753995652174
103,-13.080991,-17.491571,t,1254,208.335522,230,200,6440,t_high,t,9,0.9058066173913044
172,22.460714,-12.790062,t,922,189.7185878,230,2200,6440,t_high,t,7,0.8248634252173913
607,2.609731,-8.432721,lzv_a,SH110113P630A-J-177,210.954,230,0,4300,lzv_a_high,t,9,0.917191304347826
184,20.621778,-12.541675,t,922,150.4191741,230,3400,6440,t_high,t,4,0.6539964091304348
655,5.2301373,-9.957569,lzv_s,SH110114P630A-J-317,226.1,230,0,4300,lzv_s_high,t,10,0.9830434782608696
604,1.3337204,-8.905513,lzv_a,SH110105P630A-J-797,217.56,230,0,4300,lzv_a_high,t,9,0.9459130434782608
151,-14.230981,-20.233946,t,1254,208.4668329,230,5000,6440,t_high,t,9,0.9063775343478262
158,24.84313,-11.218046,t,922,194.0952603,230,800,6440,t_high,t,7,0.8438924360869565
131,-17.840576,-15.540084,t,1254,193.9985789,230,3000,6440,t_high,t,7,0.8434720821739131
160,24.63794,-11.254802,t,922,198.2021954,230,1000,6440,t_high,t,8,0.8617486756521741
177,26.940754,-13.319933,t,922,198.9614243,230,2600,6440,t_high,t,8,0.8650496708695652
197,27.42154,-14.642207,t,922,203.1543612,230,4600,6440,t_high,t,8,0.8832798313043477
605,1.6199031,-11.943212,lzv_a,SH110114P630A-J-434,217.655999999999,230,0,4300,lzv_a_high,t,9,0.9463304347826044
104,-12.588576,-17.941881,t,1254,208.1185324,230,200,6440,t_high,t,9,0.904863184347826
115,-15.355293,-17.753965,t,1254,208.7623542,230,1400,6440,t_high,t,9,0.9076624095652172
143,-19.31027,-14.009217,t,1254,173.25815780000005,230,4200,6440,t_high,t,6,0.7532963382608696
159,25.985815,-12.6667185,t,922,199.1730498,230,800,6440,t_high,t,8,0.8659697817391304
700,5.4678316,33.52093,lzv_e19,Conergy_64381,137.323168932863,175,0,4080,lzv_e19_high,e,6,0.7847038224735029
133,-18.384373,-15.3799925,t,1254,192.9323648,230,3200,6440,t_high,t,7,0.8388363686956523
124,-11.696123,-18.994856,t,1254,208.7929399,230,2200,6440,t_high,t,9,0.9077953908695652
491,-8.80655,1.9873095,h,17805,208.2,240,0,8064,h_high,h,8,0.8674999999999999
180,21.371431,-12.714982,t,922,160.9996981,230,3000,6440,t_high,t,4,0.6999986873913043
153,24.732376,-13.74129,t,922,198.4381801,230,200,6440,t_high,t,8,0.8627746960869566
611,2.5978825,-9.975893,lzv_a,SH110106P630A-J-1029,210.875999999999,230,0,4300,lzv_a_high,t,9,0.9168521739130392
152,26.519232,-12.677296,t,922,200.0566074,230,0,6440,t_high,t,8,0.8698113365217391
164,24.08436,-11.24944,t,922,198.4377975,230,1400,6440,t_high,t,8,0.8627730326086958
201,27.016712,-14.853268,t,922,204.6995134,230,5000,6440,t_high,t,8,0.8899978843478261
135,-18.859642,-15.205353,t,1254,188.59903180000003,230,3400,6440,t_high,t,7,0.8199957904347828
113,-14.843821,-17.875437,t,1254,208.4808905,230,1200,6440,t_high,t,9,0.906438654347826
609,0.09531604,-10.461861,lzv_a,SH110112P630A-J-137,209.987,230,0,4300,lzv_a_high,t,9,0.9129869565217392
194,19.025677,-11.878895,t,922,153.2771057,230,4400,6440,t_high,t,4,0.6664221986956521
195,26.20401,-15.147256,t,922,202.4175551,230,4400,6440,t_high,t,8,0.8800763265217391
154,24.786703,-12.662117,t,922,199.3765912,230,400,6440,t_high,t,8,0.866854744347826
702,6.3936405,33.40048,lzv_e19,Conergy_64182,135.50409614886,175,0,2720,lzv_e19_low,e,6,0.7743091208506286
142,-13.164378,-20.699339,t,1254,208.649639,230,4000,6440,t_high,t,9,0.9071723434782608
145,-13.614619,-20.249432,t,1254,208.1890267,230,4400,6440,t_high,t,9,0.9051696813043478
701,4.9160166,32.10768,lzv_e19,Conergy_64086,135.775432043812,175,0,2720,lzv_e19_low,e,6,0.7758596116789257
188,19.525606,-12.782392,t,922,152.3733217,230,3800,6440,t_high,t,4,0.6624927030434782
169,25.489534,-13.29185,t,922,198.3643915,230,1800,6440,t_high,t,8,0.8624538760869566
116,-12.689673,-18.129969,t,1254,209.1447751,230,1400,6440,t_high,t,9,0.9093251091304348
140,-12.800959,-20.021267,t,1254,208.8887284,230,3800,6440,t_high,t,9,0.9082118626086956
495,-3.6821249,6.002795,h,15635,148.885,240,0,8064,h_high,h,3,0.6203541666666667
654,0.90769327,-12.008221,lzv_s,SH110112P630A-J-225,228.4,230,0,4300,lzv_s_high,t,10,0.9930434782608696
186,19.920572,-12.666584,t,922,151.7304589,230,3600,6440,t_high,t,4,0.6596976473913043
130,-11.002557,-19.69059,t,1254,208.6943315,230,2800,6440,t_high,t,9,0.907366658695652
149,-13.623531,-20.191277,t,1254,208.0382574,230,4800,6440,t_high,t,9,0.9045141626086955
117,-15.462387,-17.521967,t,1254,209.3874988,230,1600,6440,t_high,t,9,0.9103804295652174
150,-20.708582,-13.474136,t,1254,163.4137346,230,5000,6440,t_high,t,5,0.7104944982608695
497,5.5920305,19.610119,h,12820,181.588,240,0,8064,h_high,h,6,0.7566166666666666
185,28.138218,-13.42,t,922,198.5689288,230,3400,6440,t_high,t,8,0.8633431686956522
492,1.8648862,13.8836,h,10904,159.733,240,0,896,h_low,h,4,0.6655541666666667
110,-12.167327,-18.968071,t,1254,208.9797471,230,800,6440,t_high,t,9,0.9086075960869564
176,22.32006,-12.616389,t,922,190.0599319,230,2600,6440,t_high,t,7,0.82634753
499,0.2430211,18.783377,h,18581,163.006,240,0,8064,h_high,h,4,0.6791916666666666
123,-16.07303,-16.698689,t,1254,197.7611968,230,2200,6440,t_high,t,8,0.8598312904347827
141,-19.288664,-14.299138,t,1254,174.5539899,230,4000,6440,t_high,t,6,0.7589303908695653
498,0.8621835,12.938402,h,18581,163.006,240,0,896,h_low,h,4,0.6791916666666666
493,3.0732875,18.958166,h,10904,159.733,240,0,8064,h_high,h,4,0.6655541666666667
106,-13.263992,-18.792963,t,1254,209.9067194,230,400,6440,t_high,t,9,0.9126379104347828
187,27.012434,-14.058861,t,922,201.6129844,230,3600,6440,t_high,t,8,0.8765781930434783
651,4.846577,-8.549652,lzv_s,SH110115P630A-J-045,218.3,230,0,4300,lzv_s_high,t,9,0.9491304347826088
109,-14.190038,-17.797329,t,1254,208.2036539,230,800,6440,t_high,t,9,0.905233277826087
198,19.153555,-11.545904,t,922,143.6551737,230,4800,6440,t_high,t,3,0.6245877117391304
144,-19.75236,-13.807468,t,1254,172.0559961,230,4400,6440,t_high,t,5,0.7480695482608695
108,-13.164682,-18.662716,t,1254,208.3821685,230,600,6440,t_high,t,9,0.9060094282608696
125,-16.380043,-16.093393,t,1254,195.76021,230,2400,6440,t_high,t,8,0.851131347826087
174,22.199038,-12.67595,t,922,189.0297507,230,2400,6440,t_high,t,7,0.8218684813043478
698,4.8551116,30.957949,lzv_e19,Conergy_64621,134.354940948694,175,0,2720,lzv_e19_low,e,6,0.767742519706823
170,22.494104,-12.822954,t,922,196.7413771,230,2000,6440,t_high,t,8,0.8553972917391304
127,-16.3538,-16.17645,t,1254,195.1288017,230,2600,6440,t_high,t,7,0.8483860943478261
647,9.658786,10.938778,lzv_s,SH110112P630A-J-138,219.0,230,0,4300,lzv_s_high,t,10,0.9521739130434784
137,-19.070951,-14.996265,t,1254,182.2093599,230,3600,6440,t_high,t,6,0.7922146082608696
165,26.277891,-13.151511,t,922,198.4251961,230,1400,6440,t_high,t,8,0.8627182439130434
112,-12.143544,-17.31246,t,1254,209.313697,230,1000,6440,t_high,t,9,0.910059552173913
107,-14.161002,-17.569613,t,1254,208.579889,230,600,6440,t_high,t,9,0.9068690826086956
189,27.804914,-14.332739,t,922,200.2548684,230,3800,6440,t_high,t,8,0.8706733408695653
128,-11.14291,-18.866892,t,1254,208.9849341,230,2600,6440,t_high,t,9,0.9086301482608696
606,4.592811,-11.713808,lzv_a,SH101230P630A-J-400,216.717,230,0,4300,lzv_a_high,t,9,0.9422478260869566
608,3.5777085,-9.672548,lzv_a,SH110113P630A-J-193,210.861,230,0,4300,lzv_a_high,t,9,0.9167869565217392
650,3.2771773,-3.3481107,lzv_s,SH110114P630A-J-829,207.0,230,0,4300,lzv_s_high,t,8,0.9
190,19.486715,-12.794446,t,922,151.6407093,230,4000,6440,t_high,t,4,0.6593074317391304
645,9.589614,10.460896,lzv_s,SH110114P630A-J-247,204.6,230,0,4300,lzv_s_high,t,8,0.8895652173913043
699,6.8922567,30.445839,lzv_e19,Conergy_64278,140.71618570270002,175,0,4080,lzv_e19_high,e,7,0.8040924897297144
648,0.33262837,-6.0353293,lzv_s,SH110112P630A-J-137,212.5,230,0,4300,lzv_s_high,t,9,0.9239130434782608
118,-12.5246935,-18.277391,t,1254,210.2765772,230,1600,6440,t_high,t,9,0.9142459878260868
157,26.290775,-13.746455,t,922,200.0187102,230,600,6440,t_high,t,8,0.8696465660869565
178,21.694353,-13.2846155,t,922,191.8808587,230,2800,6440,t_high,t,7,0.8342646030434782
168,22.895544,-13.051953,t,922,198.1877155,230,1800,6440,t_high,t,8,0.8616857195652173
500,2.349286,20.075104,h,21398,131.836,240,0,896,h_low,h,1,0.5493166666666667
196,19.061695,-11.673502,t,922,143.470799,230,4600,6440,t_high,t,3,0.6237860826086956
162,24.132198,-11.2568865,t,922,196.8899866,230,1200,6440,t_high,t,8,0.8560434199999999
119,-15.78501,-17.170729,t,1254,206.856284,230,1800,6440,t_high,t,8,0.8993751478260871
183,27.700924,-13.402002,t,922,201.1168851,230,3200,6440,t_high,t,8,0.8744212395652173
490,-2.5406134,0.773328,h,17805,208.2,240,0,896,h_low,h,8,0.8674999999999999
155,25.953571,-13.199656,t,922,198.4024017,230,400,6440,t_high,t,8,0.862619137826087
175,25.365938,-13.045214,t,922,199.0986878,230,2400,6440,t_high,t,8,0.8656464686956521
167,26.690971,-12.374295,t,922,199.3270281,230,1600,6440,t_high,t,8,0.8666392526086957
496,3.5824418,14.024298,h,12820,181.588,240,0,896,h_low,h,6,0.7566166666666666
652,9.655854,13.802939,lzv_s,SH110106P630A-J-1236,219.6,230,0,4300,lzv_s_high,t,10,0.954782608695652
649,4.343604,-10.25116,lzv_s,SH110111P630A-J-898,223.0,230,0,4300,lzv_s_high,t,10,0.9695652173913044
192,19.452894,-12.611279,t,922,152.2015127,230,4200,6440,t_high,t,4,0.6617457073913043
697,4.4513016,32.910892,lzv_e19,Conergy_64707,138.10430377547502,175,0,2720,lzv_e19_low,e,6,0.7891674501455715
610,0.89295584,-9.782618,lzv_a,SH110111P630A-J-898,214.405,230,0,4300,lzv_a_high,t,9,0.9321956521739132
161,25.876951,-12.844657,t,922,198.8507651,230,1000,6440,t_high,t,8,0.8645685439130434
126,-11.055232,-19.006458,t,1254,208.6547236,230,2400,6440,t_high,t,9,0.9071944504347826
191,26.009892,-14.685035,t,922,201.6513742,230,4000,6440,t_high,t,8,0.8767451052173912
199,26.535526,-14.522245,t,922,203.1996009,230,4800,6440,t_high,t,8,0.8834765256521739
653,0.44628894,-11.089291,lzv_s,SH110115P630A-J-381,219.0,230,0,4300,lzv_s_high,t,10,0.9521739130434784
114,-13.090079,-18.483923,t,1254,209.0216119,230,1200,6440,t_high,t,9,0.9087896169565216
163,26.070017,-14.005256,t,922,199.3500773,230,1200,6440,t_high,t,8,0.8667394665217392
146,-20.005358,-13.701357,t,1254,168.512582,230,4600,6440,t_high,t,5,0.7326634000000001
501,0.7607661,19.597157,h,21398,131.836,240,0,8064,h_high,h,1,0.5493166666666667
171,27.40063,-12.784098,t,922,198.589003,230,2000,6440,t_high,t,8,0.8634304478260869
193,26.96056,-15.286197,t,922,203.6212821,230,4200,6440,t_high,t,8,0.885309922173913
111,-14.765463,-17.940308,t,1254,208.5397546,230,1000,6440,t_high,t,9,0.9066945852173912
494,-3.6523838,5.9740744,h,15635,148.885,240,0,896,h_low,h,3,0.6203541666666667
147,-12.587211,-20.510155,t,1254,208.5559529,230,4600,6440,t_high,t,9,0.9067650126086958
173,25.226486,-13.731046,t,922,199.3068403,230,2200,6440,t_high,t,8,0.8665514795652174
156,25.368149,-11.85452,t,922,197.868804,230,600,6440,t_high,t,8,0.8602991478260871
139,-19.71526,-14.971928,t,1254,176.82436940000005,230,3800,6440,t_high,t,6,0.7688016060869566
148,-20.693243,-13.476013,t,1254,166.9760244,230,4800,6440,t_high,t,5,0.7259827147826087
136,-12.069353,-20.45438,t,1254,208.1894664,230,3400,6440,t_high,t,9,0.9051715930434784
138,-12.476239,-20.391155,t,1254,209.7988637,230,3600,6440,t_high,t,9,0.9121689726086956
121,-15.900889,-17.063766,t,1254,204.6528597,230,2000,6440,t_high,t,8,0.8897950421739129
166,23.883514,-11.12545,t,922,197.5497636,230,1600,6440,t_high,t,8,0.8589120156521739
134,-11.773516,-20.756819,t,1254,209.2786994,230,3200,6440,t_high,t,9,0.909907388695652
646,-1.9721456,-8.103667,lzv_s,SH110114P630A-J-123,210.9,230,0,4300,lzv_s_high,t,9,0.9169565217391304
181,25.659887,-13.823729,t,922,200.2588478,230,3000,6440,t_high,t,8,0.8706906426086957
179,26.879463,-13.500714,t,922,200.0472822,230,2800,6440,t_high,t,8,0.869770792173913
182,21.213957,-12.581597,t,922,162.9990487,230,3200,6440,t_high,t,5,0.7086915160869566
132,-11.7460375,-19.817629,t,1254,209.0062004,230,3000,6440,t_high,t,9,0.9087226104347824
129,-17.021126,-15.823771,t,1254,195.5130074,230,2800,6440,t_high,t,8,0.8500565539130435
200,19.169695,-11.438158,t,922,143.27656130000003,230,5000,6440,t_high,t,3,0.6229415708695654
120,-12.568372,-18.66811,t,1254,209.6192603,230,1800,6440,t_high,t,9,0.9113880882608696
122,-11.993424,-18.58662,t,1254,209.5949054,230,2000,6440,t_high,t,9,0.9112821973913044
102,-11.789966,-17.675823,t,1254,206.547253,230,0,6440,t_high,t,8,0.8980315347826088
451,8.362892,20.181255,t,555,210.0005572,230,600,6440,t_high,t,9,0.913045900869565
209,-12.077312,11.680716,t,744,201.0865987,230,800,6440,t_high,t,8,0.8742895595652174
232,-13.010012,9.379146,t,744,201.6801427,230,3000,6440,t_high,t,8,0.8768701856521739
309,30.99897,6.2765903,t,349,208.7664049,230,600,6440,t_high,t,9,0.9076800213043478
660,2.9907832,-7.028705,lzv_s,SH110114P630A-J-103,220.9,230,0,4300,lzv_s_high,t,10,0.9604347826086956
621,14.437213,14.7856865,lzv_a,SH110111P630A-J-596,219.887,230,0,4300,lzv_a_high,t,10,0.9560304347826089
665,1.2330339,-5.1682386,lzv_s,SH110105P630A-J-326,224.7,230,0,4300,lzv_s_high,t,10,0.9769565217391304
520,0.98458225,9.70825,h,18465,184.824,240,0,896,h_low,h,6,0.7701
683,8.353635,9.088526,lzv_s,SH110111P630A-J-897,227.0,230,0,4300,lzv_s_high,t,10,0.9869565217391304
514,-2.1257408,-0.11607513,h,15777,214.449,240,0,896,h_low,h,8,0.8935375000000001
557,2.039791,10.286621,h,15650,123.79899999999901,240,0,8064,h_high,h,1,0.5158291666666626
717,6.6786866,31.486088,lzv_e19,Conergy_64578,137.72094701349,175,0,2720,lzv_e19_low,e,6,0.7869768400770857
207,-12.043552,11.353312,t,744,202.2192389,230,600,6440,t_high,t,8,0.8792140821739131
539,-1.1458607,3.283315,h,21688,193.18,240,0,8064,h_high,h,7,0.8049166666666667
475,6.1973915,16.163273,t,555,199.2183346,230,3200,6440,t_high,t,8,0.866166672173913
314,29.4723,8.248527,t,349,209.3258225,230,1000,6440,t_high,t,9,0.9101122717391305
227,-9.283325,13.722504,t,744,191.3404228,230,2600,6440,t_high,t,7,0.8319148817391304
534,-0.96283287,9.001527,h,17843,177.533,240,0,896,h_low,h,5,0.7397208333333333
564,-8.038862,9.270118,h,21970,192.132,240,0,896,h_low,h,7,0.80055
359,8.764501,-21.603128,t,165,198.9586598,230,1600,6440,t_high,t,8,0.865037651304348
471,6.408257,16.379023,t,555,201.20828380000003,230,2800,6440,t_high,t,8,0.8748186252173914
331,28.218079,4.4898314,t,349,208.5245018,230,2800,6440,t_high,t,9,0.9066282686956524
367,10.546721,-21.292074,t,165,198.79032880000003,230,2400,6440,t_high,t,8,0.8643057773913044
389,8.898595,-20.597387,t,165,196.732973,230,4600,6440,t_high,t,8,0.8553607521739129
310,31.198315,7.666454,t,349,208.79763280000003,230,600,6440,t_high,t,9,0.9078157947826088
423,-20.605026,-25.09333,t,148,199.9650102,230,3000,6440,t_high,t,8,0.8694130878260871
371,9.910014,-21.254395,t,165,199.8731559,230,2800,6440,t_high,t,8,0.8690137213043478
458,10.2271185,19.904182,t,555,209.2420273,230,1400,6440,t_high,t,9,0.9097479447826088
586,-1.0023355,14.61594,h,18807,150.34799999999902,240,0,896,h_low,h,3,0.626449999999996
680,5.611944,-6.580688,lzv_s,SH110112P630A-J-305,229.0,230,0,4300,lzv_s_high,t,10,0.9956521739130436
372,3.1571395,-22.75997,t,165,192.6408495,230,3000,6440,t_high,t,7,0.8375689108695652
658,2.2332509,-7.181065,lzv_s,SH110114P630A-J-434,236.2,230,0,4300,lzv_s_high,t,11,1.0269565217391303
581,0.6603505,1.6918943,h,22254,214.014,240,0,8064,h_high,h,8,0.891725
412,-17.783833,-30.995604,t,148,207.1489767,230,1800,6440,t_high,t,9,0.9006477247826087
576,-0.10262604,11.502394,h,17771,143.806,240,0,896,h_low,h,2,0.5991916666666667
208,-11.840466,8.371411,t,744,202.796034,230,600,6440,t_high,t,8,0.8817218869565219
553,-3.000117,13.393386,h,15884,200.178,240,0,8064,h_high,h,7,0.834075
329,28.648584,4.338672,t,349,208.3028669,230,2600,6440,t_high,t,9,0.9056646386956522
250,-14.141824,8.389328,t,744,199.3855665,230,4800,6440,t_high,t,8,0.8668937673913044
661,0.6936064,-4.285272,lzv_s,SH110112P630A-J-656,221.8,230,0,4300,lzv_s_high,t,10,0.9643478260869566
258,9.723234,-1.5915244,t,475,206.18,230,600,6440,t_high,t,8,0.8964347826086957
708,6.8194923,32.70625,lzv_e19,Conergy_64139,139.015047417642,175,0,4080,lzv_e19_high,e,6,0.7943716995293828
590,0.10754577,16.080658,h,21885,132.17700000000002,240,0,896,h_low,h,2,0.5507375000000001
411,-16.031427,-29.745264,t,148,205.5119483,230,1800,6440,t_high,t,8,0.89353021
438,-21.617987,-30.011602,t,148,201.3760624,230,4400,6440,t_high,t,8,0.8755480973913043
578,-1.7862448,-1.2109214,h,18770,225.347,240,0,896,h_low,h,9,0.9389458333333334
662,5.563366,-6.5417733,lzv_s,SH110108P630A-J-479,226.6,230,0,4300,lzv_s_high,t,10,0.9852173913043478
629,16.18141,14.327315,lzv_a,SH110111P630A-J-596,219.887,230,0,4300,lzv_a_high,t,10,0.9560304347826089
370,3.216252,-23.155735,t,165,194.8069842,230,2800,6440,t_high,t,7,0.8469868878260869
345,9.374718,-22.290642,t,165,199.3844212,230,200,6440,t_high,t,8,0.8668887878260869
238,-13.958549,10.018596,t,744,200.6932564,230,3600,6440,t_high,t,8,0.8725793756521739
205,-12.127875,11.086231,t,744,201.886523,230,400,6440,t_high,t,8,0.8777674913043478
319,29.189003,5.527591,t,349,209.5483862,230,1600,6440,t_high,t,9,0.91107994
592,4.197769,15.594625,h,18942,169.327,240,0,896,h_low,h,5,0.7055291666666667
690,0.099391796,22.845358,lzv_a,SH110108P630A-J-750,223.27,230,0,4300,lzv_a_high,t,10,0.9707391304347828
439,-21.570936,-22.455612,t,148,165.76768710000005,230,4600,6440,t_high,t,5,0.7207290743478262
282,6.091116,0.81334615,t,475,177.67,230,3000,6440,t_high,t,6,0.7724782608695652
429,-21.149405,-24.283497,t,148,193.9743296,230,3600,6440,t_high,t,7,0.8433666504347825
416,-16.840967,-31.931194,t,148,205.1306156,230,2200,6440,t_high,t,8,0.8918722417391304
516,0.75131065,11.63127,h,18338,175.905,240,0,896,h_low,h,5,0.7329375
528,-2.8236675,0.24729002,h,17671,215.345999999999,240,0,896,h_low,h,8,0.8972749999999958
613,1.5895559,-9.945218,lzv_a,SH110108P630A-J-493,211.269,230,0,4300,lzv_a_high,t,9,0.9185608695652174
316,31.579103,8.568538,t,349,210.3781167,230,1200,6440,t_high,t,9,0.9146874639130436
504,-2.273925,8.906247,h,21999,179.50799999999904,240,0,896,h_low,h,5,0.7479499999999959
303,8.604619,-3.6786294,t,475,203.62,230,5000,6440,t_high,t,8,0.885304347826087
203,-11.478252,10.461802,t,744,202.2959399,230,200,6440,t_high,t,8,0.8795475647826088
675,8.9501705,11.880438,lzv_s,SH110113P630A-J-193,221.6,230,0,4300,lzv_s_high,t,10,0.9634782608695652
561,0.6049047,17.205393,h,10831,151.929,240,0,8064,h_high,h,3,0.6330375
430,-20.99622,-29.318817,t,148,202.9225671,230,3600,6440,t_high,t,8,0.8822720308695652
715,4.8297353,31.16499,lzv_e19,Conergy_64621,134.354940948694,175,0,4080,lzv_e19_high,e,6,0.767742519706823
503,-1.4271884,11.345043,h,18200,156.127,240,0,8064,h_high,h,4,0.6505291666666667
537,-3.9455364,10.849278,h,15668,197.972,240,0,8064,h_high,h,7,0.8248833333333334
467,7.536673,17.682293,t,555,204.3584121,230,2400,6440,t_high,t,8,0.8885148352173914
555,1.3953139,16.311953,h,10826,142.148,240,0,8064,h_high,h,2,0.5922833333333333
449,8.114455,20.525795,t,555,208.7736668,230,400,6440,t_high,t,9,0.9077115947826088
507,1.402645,20.465622,h,19996,127.546,240,0,8064,h_high,h,1,0.5314416666666667
274,8.099225,-0.23875009,t,475,201.86,230,2200,6440,t_high,t,8,0.8776521739130435
220,-11.993147,9.22275,t,744,201.8417651,230,1800,6440,t_high,t,8,0.8775728917391303
413,-15.543817,-29.506935,t,148,206.6519626,230,2000,6440,t_high,t,8,0.8984867939130434
468,10.310157,21.257992,t,555,207.8999204,230,2400,6440,t_high,t,9,0.9039126973913044
677,8.128529,12.4296665,lzv_s,SH110110P630A-J-269,218.4,230,0,4300,lzv_s_high,t,9,0.9495652173913044
357,10.3905115,-20.742292,t,165,197.5792387,230,1400,6440,t_high,t,8,0.8590401682608695
384,2.3792732,-21.731262,t,165,190.630916,230,4200,6440,t_high,t,7,0.8288300695652173
399,-15.850602,-31.734875,t,148,206.575359,230,600,6440,t_high,t,8,0.8981537347826087
249,-8.298262,17.7078,t,744,140.3960244,230,4800,6440,t_high,t,3,0.6104174973913042
333,28.049252,4.3147483,t,349,205.8491005,230,3000,6440,t_high,t,8,0.8949960891304347
218,-11.273954,9.398531,t,744,199.8920327,230,1600,6440,t_high,t,8,0.8690957943478259
617,2.2825303,-8.645435,lzv_a,SH110114P630A-J-695,208.108,230,0,4300,lzv_a_high,t,9,0.9048173913043478
465,8.911145,18.24354,t,555,205.272597,230,2200,6440,t_high,t,8,0.892489552173913
248,-14.816937,9.247814,t,744,199.7234462,230,4600,6440,t_high,t,8,0.8683628095652173
283,12.388846,-2.8708398,t,475,204.31,230,3000,6440,t_high,t,8,0.8883043478260869
264,8.668391,-1.0672345,t,475,205.51,230,1200,6440,t_high,t,8,0.8935217391304348
217,-11.251662,12.25748,t,744,200.59644430000003,230,1600,6440,t_high,t,8,0.8721584534782609
294,5.1778398,2.251984,t,475,167.33,230,4200,6440,t_high,t,5,0.7275217391304348
716,6.4534287,33.45394,lzv_e19,Conergy_64182,135.50409614886,175,0,4080,lzv_e19_high,e,6,0.7743091208506286
595,-2.0949485,15.111251,h,18197,158.632,240,0,8064,h_high,h,4,0.6609666666666667
279,9.696128,-2.3926382,t,475,204.19,230,2600,6440,t_high,t,8,0.8877826086956522
622,15.235774,15.985488,lzv_a,SH110114P630A-J-884,216.893,230,0,4300,lzv_a_high,t,9,0.9430130434782608
519,-3.3679342,13.979019,h,20003,181.109,240,0,8064,h_high,h,6,0.7546208333333334
321,29.466215,5.5402517,t,349,211.8236709,230,1800,6440,t_high,t,9,0.9209724821739133
674,3.8581164,-7.2507787,lzv_s,SH110113P630A-J-177,220.3,230,0,4300,lzv_s_high,t,10,0.9578260869565218
687,8.539961,1.9947511,lzv_s,SH110105P630A-J-797,232.6,230,0,4300,lzv_s_high,t,11,1.011304347826087
403,-16.744017,-30.295647,t,148,206.6688285,230,1000,6440,t_high,t,8,0.8985601239130434
259,12.445636,-1.110632,t,475,206.98,230,600,6440,t_high,t,8,0.8999130434782608
506,2.2130668,15.589846,h,19996,127.546,240,0,896,h_low,h,1,0.5314416666666667
569,-2.5980783,14.81789,h,18778,176.954,240,0,8064,h_high,h,5,0.7373083333333333
623,16.048538,15.25636,lzv_a,SH110113P630A-J-819,219.190999999999,230,0,4300,lzv_a_high,t,10,0.9530043478260828
462,9.35523,21.313519,t,555,208.6511852,230,1800,6440,t_high,t,9,0.9071790660869564
585,1.1191028,18.266973,h,22390,156.464,240,0,8064,h_high,h,4,0.6519333333333334
315,29.105871,6.727269,t,349,210.195806,230,1200,6440,t_high,t,9,0.9138948086956522
626,15.399272,16.519955,lzv_a,SH110114P630A-J-884,216.893,230,0,4300,lzv_a_high,t,9,0.9430130434782608
435,-21.489288,-23.353834,t,148,177.4131574,230,4200,6440,t_high,t,6,0.7713615539130434
361,11.238136,-21.81818,t,165,202.1435752,230,1800,6440,t_high,t,8,0.8788851095652174
582,0.82527256,21.282984,h,13039,132.33100000000002,240,0,896,h_low,h,2,0.5513791666666668
673,-6.7909102,5.261724,lzv_s,SH110106P630A-J-778,220.8,230,0,4300,lzv_s_high,t,10,0.96
402,-17.424376,-32.395874,t,148,207.8191821,230,800,6440,t_high,t,9,0.903561661304348
443,-21.619137,-22.200785,t,148,162.6867801,230,5000,6440,t_high,t,5,0.7073338265217392
426,-20.545252,-29.688599,t,148,204.6314228,230,3200,6440,t_high,t,8,0.8897018382608697
295,9.248991,-3.448199,t,475,204.13,230,4200,6440,t_high,t,8,0.8875217391304348
531,-1.4209715,12.510737,h,17838,151.24200000000005,240,0,8064,h_high,h,3,0.630175
704,6.7138977,32.756256,lzv_e19,Conergy_64139,139.015047417642,175,0,2720,lzv_e19_low,e,6,0.7943716995293828
614,3.8870249,-11.229233,lzv_a,SH110106P630A-J-778,214.029,230,0,4300,lzv_a_high,t,9,0.9305608695652176
525,3.7402651,11.185992,h,15657,169.255,240,0,8064,h_high,h,5,0.7052291666666667
215,-10.668418,11.567072,t,744,202.6437075,230,1400,6440,t_high,t,8,0.881059597826087
273,9.871206,-2.7108152,t,475,206.4,230,2000,6440,t_high,t,8,0.8973913043478261
308,31.23436,8.720282,t,349,209.9556026,230,400,6440,t_high,t,9,0.9128504460869566
254,11.755954,-0.8744327,t,475,206.24,230,200,6440,t_high,t,8,0.8966956521739131
288,5.042664,1.2952704,t,475,173.5,230,3600,6440,t_high,t,6,0.7543478260869565
671,9.647316,13.701416,lzv_s,SH110114P630A-J-884,218.6,230,0,4300,lzv_s_high,t,10,0.9504347826086956
290,5.1578984,1.5649966,t,475,167.02,230,3800,6440,t_high,t,5,0.7261739130434783
669,8.113594,12.389319,lzv_s,SH110114P630A-J-403,234.1,230,0,4300,lzv_s_high,t,11,1.0178260869565217
368,3.5887556,-23.252478,t,165,195.5864511,230,2600,6440,t_high,t,8,0.8503758743478261
355,10.751871,-22.197653,t,165,199.2575873,230,1200,6440,t_high,t,8,0.8663373360869566
631,17.534784,13.483806,lzv_a,SH110112P630A-J-225,220.005999999999,230,0,4300,lzv_a_high,t,10,0.9565478260869522
437,-21.555126,-22.643154,t,148,174.9224722,230,4400,6440,t_high,t,6,0.7605324878260871
404,-17.561977,-31.793127,t,148,206.4126745,230,1000,6440,t_high,t,8,0.8974464108695652
363,9.869033,-21.792208,t,165,199.9420091,230,2000,6440,t_high,t,8,0.8693130830434783
620,15.374174,12.433036,lzv_a,SH110113P630A-J-819,219.190999999999,230,0,4300,lzv_a_high,t,10,0.9530043478260828
676,4.0458903,-4.421452,lzv_s,SH110112P630A-J-830,221.7,230,0,4300,lzv_s_high,t,10,0.9639130434782608
533,-2.5709357,12.279451,h,12976,153.822999999999,240,0,8064,h_high,h,3,0.6409291666666626
341,27.420801,3.5016463,t,349,197.5072925,230,3800,6440,t_high,t,8,0.8587273586956522
575,-5.130581,12.7553,h,18666,175.445,240,0,8064,h_high,h,5,0.7310208333333333
541,-2.2294526,19.045715,h,10553,129.112,240,0,8064,h_high,h,1,0.5379666666666666
326,30.373037,8.197189,t,349,210.8662083,230,2200,6440,t_high,t,9,0.916809601304348
251,-8.317736,17.92702,t,744,140.2456364,230,5000,6440,t_high,t,3,0.6097636365217391
392,3.039328,-19.763706,t,165,181.2990234,230,5000,6440,t_high,t,6,0.7882566234782609
529,-4.137624,0.04330034,h,17671,215.345999999999,240,0,8064,h_high,h,8,0.8972749999999958
431,-21.44338,-23.912098,t,148,187.4557808,230,3800,6440,t_high,t,7,0.8150251339130435
211,-11.128205,11.22304,t,744,200.5032179,230,1000,6440,t_high,t,8,0.8717531213043479
409,-15.737285,-30.175713,t,148,205.301483,230,1600,6440,t_high,t,8,0.892615143478261
627,15.502624,14.234984,lzv_a,SH110112P630A-J-225,220.005999999999,230,0,4300,lzv_a_high,t,10,0.9565478260869522
366,4.719673,-22.147663,t,165,196.9510591,230,2400,6440,t_high,t,8,0.8563089526086957
419,-20.24873,-25.77001,t,148,201.206007,230,2600,6440,t_high,t,8,0.8748087260869565
381,9.718636,-20.583492,t,165,198.090976,230,3800,6440,t_high,t,8,0.8612651130434783
237,-8.30362,16.398245,t,744,172.5832887,230,3600,6440,t_high,t,6,0.7503621247826087
390,3.0321434,-19.918173,t,165,181.0299298,230,4800,6440,t_high,t,6,0.787086651304348
466,10.866258,20.571304,t,555,207.8359904,230,2200,6440,t_high,t,9,0.9036347408695652
707,8.344214,32.91674,lzv_e19,Conergy_64699,138.316198061036,175,0,4080,lzv_e19_high,e,6,0.7903782746344915
452,8.163285,19.269266,t,555,208.1278371,230,800,6440,t_high,t,9,0.9049036395652174
663,-1.3614128,-4.9344134,lzv_s,SH110113P630A-J-1205,223.0,230,0,4300,lzv_s_high,t,10,0.9695652173913044
470,9.958159,21.010244,t,555,207.2441032,230,2600,6440,t_high,t,9,0.9010613182608695
311,30.714052,6.429231,t,349,208.9212406,230,800,6440,t_high,t,9,0.90835322
573,4.116053,10.939495,h,21726,122.92,240,0,8064,h_high,h,1,0.5121666666666667
615,1.6639646,-9.062572,lzv_a,SH110115P630A-J-381,211.250999999999,230,0,4300,lzv_a_high,t,9,0.918482608695648
277,9.704967,-1.940649,t,475,204.42,230,2400,6440,t_high,t,8,0.8887826086956521
376,2.568557,-22.887161,t,165,191.604178,230,3400,6440,t_high,t,7,0.8330616434782608
379,11.106221,-21.080889,t,165,196.95154,230,3600,6440,t_high,t,8,0.8563110434782608
670,4.281105,-7.2054453,lzv_s,SH101229P630A-J-939,224.2,230,0,4300,lzv_s_high,t,10,0.974782608695652
547,1.3156458,18.797523,h,17985,159.91899999999902,240,0,8064,h_high,h,4,0.6663291666666625
353,11.043408,-22.90704,t,165,198.0714357,230,1000,6440,t_high,t,8,0.8611801552173913
668,5.1856623,-4.136353,lzv_s,SH110108P630A-J-362,230.7,230,0,4300,lzv_s_high,t,11,1.0030434782608697
688,0.09173573,22.740177,lzv_a,SH110112P630A-J-830,222.318,230,0,4300,lzv_a_high,t,10,0.9666
354,5.356469,-23.241453,t,165,200.0265201,230,1200,6440,t_high,t,8,0.869680522173913
454,8.306452,19.176138,t,555,207.0973844,230,1000,6440,t_high,t,9,0.9004234104347827
214,-11.673246,9.901547,t,744,203.2360435,230,1200,6440,t_high,t,8,0.8836349717391304
461,8.932285,18.48901,t,555,206.6021116,230,1800,6440,t_high,t,8,0.8982700504347826
223,-10.095859,13.156765,t,744,197.7501266,230,2200,6440,t_high,t,8,0.8597831591304347
301,9.02215,-3.6398807,t,475,203.47,230,4800,6440,t_high,t,8,0.8846521739130435
244,-13.436122,8.689822,t,744,202.1077857,230,4200,6440,t_high,t,8,0.8787295030434782
330,29.428545,8.55254,t,349,209.4317073,230,2600,6440,t_high,t,9,0.9105726404347826
710,7.2703667,34.21319,lzv_e19,Conergy_64545,134.710269716023,175,0,2720,lzv_e19_low,e,6,0.7697729698058456
328,30.586626,8.128591,t,349,211.6017219,230,2400,6440,t_high,t,9,0.9200074865217392
322,29.998138,8.294382,t,349,213.1226725,230,1800,6440,t_high,t,9,0.9266203152173914
455,8.845202,19.281862,t,555,208.5047641,230,1200,6440,t_high,t,9,0.9065424526086956
212,-11.843683,8.953999,t,744,201.785657,230,1000,6440,t_high,t,8,0.877328943478261
718,5.656227,31.035889,lzv_e19,Conergy_64433,138.307014914178,175,0,4080,lzv_e19_high,e,6,0.7903257995095886
457,9.963625,18.934076,t,555,207.765517,230,1400,6440,t_high,t,9,0.9033283347826088
667,10.535361,12.097865,lzv_s,SH110113P630A-J-1062,227.2,230,0,4300,lzv_s_high,t,10,0.9878260869565216
587,-1.2018704,20.078081,h,18807,150.34799999999902,240,0,8064,h_high,h,3,0.626449999999996
682,2.7628617,-5.401986,lzv_s,SH110112P630A-J-1154,226.7,230,0,4300,lzv_s_high,t,10,0.9856521739130434
373,9.829574,-21.147434,t,165,198.3148551,230,3000,6440,t_high,t,8,0.8622385004347826
448,8.851054,20.207918,t,555,208.2381159,230,400,6440,t_high,t,9,0.9053831126086956
351,10.396489,-22.632368,t,165,202.3477117,230,800,6440,t_high,t,8,0.8797726595652173
456,8.47566,20.676981,t,555,210.2375571,230,1200,6440,t_high,t,9,0.9140763352173912
210,-11.697869,9.666451,t,744,203.1496144,230,800,6440,t_high,t,8,0.8832591930434783
388,3.019185,-19.873127,t,165,185.0333174,230,4600,6440,t_high,t,7,0.8044926843478262
417,-20.147942,-26.00768,t,148,202.5316587,230,2400,6440,t_high,t,8,0.8805724291304347
618,11.064151,10.877828,lzv_a,SH110110P630A-J-269,213.999,230,0,4300,lzv_a_high,t,9,0.9304304347826088
306,29.456854,8.055511,t,349,210.957282,230,200,6440,t_high,t,9,0.9172055739130436
535,-3.8315601,15.024946,h,17843,177.533,240,0,8064,h_high,h,5,0.7397208333333333
408,-17.511444,-31.955818,t,148,206.201079,230,1400,6440,t_high,t,8,0.8965264304347825
340,29.795895,8.868559,t,349,210.7536362,230,3600,6440,t_high,t,9,0.916320157391304
313,30.59,6.157655,t,349,210.53246830000003,230,1000,6440,t_high,t,9,0.9153585578260872
375,9.7971325,-22.2293,t,165,197.65532030000003,230,3200,6440,t_high,t,8,0.8593709578260871
300,5.916453,3.8424687,t,475,160.6,230,4800,6440,t_high,t,4,0.6982608695652174
432,-21.880167,-29.166649,t,148,203.3692567,230,3800,6440,t_high,t,8,0.8842141595652173
515,-27.640772,0.6187387,h,15777,214.449,240,0,8064,h_high,h,8,0.8935375000000001
335,28.094328,3.7768888,t,349,205.3059202,230,3200,6440,t_high,t,8,0.8926344356521738
348,8.0381975,-23.9352,t,165,200.4475369,230,600,6440,t_high,t,8,0.87151103
337,27.703453,3.780445,t,349,204.6158665,230,3400,6440,t_high,t,8,0.8896342021739131
510,1.8991208,21.477203,h,18671,133.714,240,0,896,h_low,h,2,0.5571416666666666
565,-5.077738,12.626032,h,21970,192.132,240,0,8064,h_high,h,7,0.80055
407,-16.353788,-30.268791,t,148,205.9533499,230,1400,6440,t_high,t,8,0.8954493473913043
415,-15.44318,-29.190565,t,148,201.7012151,230,2200,6440,t_high,t,8,0.8769618047826087
312,31.27381,8.141869,t,349,209.2362412,230,800,6440,t_high,t,9,0.9097227878260868
380,3.0972712,-22.396671,t,165,194.21702130000003,230,3800,6440,t_high,t,7,0.8444218317391305
240,-13.80677,9.7644,t,744,200.4883305,230,3800,6440,t_high,t,8,0.8716883934782608
397,-16.508387,-31.101826,t,148,204.860893,230,400,6440,t_high,t,8,0.8906995347826087
260,8.949112,-1.716733,t,475,205.17,230,800,6440,t_high,t,8,0.8920434782608695
632,16.263983,14.41065,lzv_a,SH110114P630A-J-123,213.498,230,0,4300,lzv_a_high,t,9,0.9282521739130436
358,5.3384156,-22.868956,t,165,196.656084,230,1600,6440,t_high,t,8,0.8550264521739132
502,-1.8171147,7.0139127,h,18200,156.127,240,0,896,h_low,h,4,0.6505291666666667
268,8.510412,-0.7387931,t,475,203.43,230,1600,6440,t_high,t,8,0.8844782608695653
672,6.688737,-6.6457996,lzv_s,SH110108P630A-J-493,224.1,230,0,4300,lzv_s_high,t,10,0.9743478260869564
560,2.3704343,4.9018188,h,10831,151.929,240,0,896,h_low,h,3,0.6330375
538,-1.1008229,3.1306546,h,21688,193.18,240,0,896,h_low,h,7,0.8049166666666667
216,-11.951028,9.708726,t,744,203.2939654,230,1400,6440,t_high,t,8,0.8838868060869566
344,8.692346,-22.577501,t,165,199.7335221,230,200,6440,t_high,t,8,0.8684066178260869
422,-20.566675,-29.3814,t,148,202.8142751,230,2800,6440,t_high,t,8,0.8818011960869565
298,5.9294615,3.787792,t,475,160.56,230,4600,6440,t_high,t,4,0.6980869565217391
287,11.327444,-2.7106574,t,475,204.76,230,3400,6440,t_high,t,8,0.8902608695652173
405,-16.928602,-30.031206,t,148,206.1774756,230,1200,6440,t_high,t,8,0.8964238069565218
231,-8.807668,14.2365675,t,744,184.6145071,230,3000,6440,t_high,t,7,0.80267177
550,0.78509283,13.676468,h,17716,165.267,240,0,896,h_low,h,4,0.6886125
293,9.6630945,-3.6389399,t,475,203.89,230,4000,6440,t_high,t,8,0.8864782608695652
545,0.02632639,14.9963,h,22382,174.43400000000003,240,0,8064,h_high,h,5,0.7268083333333334
527,0.25159073,20.443792,h,22698,141.384,240,0,8064,h_high,h,2,0.5891
521,-2.2160256,17.526333,h,18465,184.824,240,0,8064,h_high,h,6,0.7701
589,-0.73291326,5.3000493,h,21268,188.446,240,0,8064,h_high,h,6,0.7851916666666666
447,9.879938,20.590137,t,555,208.8247368,230,200,6440,t_high,t,9,0.9079336382608696
566,2.271549,7.135184,h,18776,185.33,240,0,896,h_low,h,6,0.7722083333333334
352,7.695911,-23.049307,t,165,198.8509456,230,1000,6440,t_high,t,8,0.8645693286956522
302,5.491249,3.9257188,t,475,154.67,230,5000,6440,t_high,t,4,0.6724782608695652
304,31.90625,7.7618093,t,349,209.4943852,230,0,6440,t_high,t,9,0.910845153043478
332,30.062548,7.544121,t,349,210.692018,230,2800,6440,t_high,t,9,0.9160522521739132
444,-21.751013,-30.263433,t,148,203.2963891,230,5000,6440,t_high,t,8,0.8838973439130433
591,0.24484652,16.224432,h,21885,132.17700000000002,240,0,8064,h_high,h,2,0.5507375000000001
568,-6.404499,3.2374947,h,18778,176.954,240,0,896,h_low,h,5,0.7373083333333333
391,8.643954,-21.019289,t,165,195.4620445,230,4800,6440,t_high,t,7,0.8498349760869566
526,1.9294003,17.621689,h,22698,141.384,240,0,896,h_low,h,2,0.5891
567,-3.287099,12.901846,h,18776,185.33,240,0,8064,h_high,h,6,0.7722083333333334
433,-21.530737,-23.368101,t,148,179.42067980000004,230,4000,6440,t_high,t,6,0.7800899121739131
530,-0.26048973,6.3428974,h,17838,151.24200000000005,240,0,896,h_low,h,3,0.630175
336,30.949377,9.372282,t,349,210.5842456,230,3200,6440,t_high,t,9,0.9155836765217391
318,30.632795,7.4637613,t,349,211.1328538,230,1400,6440,t_high,t,9,0.9179689295652176
625,13.850124,16.196638,lzv_a,SH110115P630A-J-045,215.259,230,0,4300,lzv_a_high,t,9,0.935908695652174
317,29.127893,5.9596925,t,349,209.4436144,230,1400,6440,t_high,t,9,0.9106244104347826
257,12.550835,-1.6444696,t,475,206.81,230,400,6440,t_high,t,8,0.8991739130434783
338,30.652912,8.6700535,t,349,209.4261066,230,3400,6440,t_high,t,9,0.9105482895652174
543,-1.9136373,11.114014,h,21818,162.895,240,0,8064,h_high,h,4,0.6787291666666667
442,-22.163668,-30.029984,t,148,201.4613601,230,4800,6440,t_high,t,8,0.8759189569565218
262,8.505529,-1.4638631,t,475,205.97,230,1000,6440,t_high,t,8,0.8955217391304348
307,31.594055,6.7465534,t,349,209.6966102,230,400,6440,t_high,t,9,0.9117243921739132
327,29.158567,4.531505,t,349,208.0897005,230,2400,6440,t_high,t,9,0.9047378282608696
424,-20.752674,-28.893393,t,148,203.5456799,230,3000,6440,t_high,t,8,0.8849812169565218
284,5.9556932,0.8651278,t,475,172.44,230,3200,6440,t_high,t,5,0.7497391304347826
714,6.689528,31.489119,lzv_e19,Conergy_64578,137.72094701349,175,0,4080,lzv_e19_high,e,6,0.7869768400770857
532,-2.6174712,2.4596038,h,12976,153.822999999999,240,0,896,h_low,h,3,0.6409291666666626
583,-0.18790612,21.157698,h,13039,132.33100000000002,240,0,8064,h_high,h,2,0.5513791666666668
705,4.3910265,32.90826,lzv_e19,Conergy_64707,138.10430377547502,175,0,4080,lzv_e19_high,e,6,0.7891674501455715
350,7.6635723,-22.87571,t,165,200.0304065,230,800,6440,t_high,t,8,0.8696974195652174
225,-9.726621,13.4003105,t,744,194.7493647,230,2400,6440,t_high,t,7,0.8467363682608696
556,1.8598108,10.177708,h,15650,123.79899999999901,240,0,896,h_low,h,1,0.5158291666666626
234,-12.803718,8.675129,t,744,201.2369145,230,3200,6440,t_high,t,8,0.8749431065217392
266,8.248189,-0.7539784,t,475,206.04,230,1400,6440,t_high,t,8,0.8958260869565217
228,-12.715313,10.374585,t,744,199.9631522,230,2600,6440,t_high,t,8,0.8694050095652174
712,8.022546,31.706217,lzv_e19,Conergy_64006,136.70855607149798,175,0,4080,lzv_e19_high,e,6,0.7811917489799884
551,-0.12320898,14.021157,h,17716,165.267,240,0,8064,h_high,h,4,0.6886125
709,7.336599,34.254307,lzv_e19,Conergy_64545,134.710269716023,175,0,4080,lzv_e19_high,e,6,0.7697729698058456
286,5.4041834,1.2620363,t,475,172.55,230,3400,6440,t_high,t,6,0.7502173913043478
349,9.789722,-22.847647,t,165,201.7136841,230,600,6440,t_high,t,8,0.8770160178260871
713,5.752583,30.888079,lzv_e19,Conergy_64433,138.307014914178,175,0,2720,lzv_e19_low,e,6,0.7903257995095886
276,7.4816685,-0.031183202,t,475,196.6,230,2400,6440,t_high,t,8,0.8547826086956521
323,29.024532,5.2244153,t,349,209.4621185,230,2000,6440,t_high,t,9,0.9107048630434784
522,-0.41130972,9.86626,h,19786,180.726,240,0,896,h_low,h,6,0.7530249999999999
246,-14.103685,9.129947,t,744,200.9076065,230,4400,6440,t_high,t,8,0.8735113326086956
267,11.941201,-1.922843,t,475,206.8,230,1400,6440,t_high,t,8,0.8991304347826088
689,12.596796,15.228983,lzv_a,SH110114P630A-J-123,213.498,230,0,4300,lzv_a_high,t,9,0.9282521739130436
425,-20.752064,-24.835701,t,148,197.6924154,230,3200,6440,t_high,t,8,0.8595322408695653
269,11.660801,-1.8948172,t,475,205.81,230,1600,6440,t_high,t,8,0.8948260869565218
297,9.831362,-4.135805,t,475,203.5,230,4400,6440,t_high,t,8,0.8847826086956522
593,3.6973634,15.650281,h,18942,169.327,240,0,8064,h_high,h,5,0.7055291666666667
460,10.064264,20.647966,t,555,207.9038526,230,1600,6440,t_high,t,9,0.9039297939130434
711,8.064431,31.665014,lzv_e19,Conergy_64006,136.70855607149798,175,0,2720,lzv_e19_low,e,6,0.7811917489799884
571,1.4597532,19.209167,h,18267,174.485,240,0,8064,h_high,h,5,0.7270208333333333
477,7.0298033,19.48359,t,555,207.9577518,230,5000,6440,t_high,t,9,0.9041641382608696
400,-17.324371,-31.08408,t,148,205.4323033,230,600,6440,t_high,t,8,0.8931839273913044
570,2.1635685,7.214198,h,18267,174.485,240,0,896,h_low,h,5,0.7270208333333333
453,8.029668,20.783333,t,555,208.6083748,230,800,6440,t_high,t,9,0.9069929339130436
523,4.2807336,9.353954,h,19786,180.726,240,0,8064,h_high,h,6,0.7530249999999999
562,-0.12626913,12.520471,h,21968,144.873,240,0,896,h_low,h,3,0.6036374999999999
624,-1.7344213,-17.63361,lzv_a,SH110114P630A-J-829,201.761,230,0,4300,lzv_a_high,t,8,0.8772217391304348
387,8.55726,-20.800823,t,165,197.7254508,230,4400,6440,t_high,t,8,0.8596758730434783
474,9.111764,20.533335,t,555,208.0419987,230,3000,6440,t_high,t,9,0.9045304291304348
247,-8.500372,17.573582,t,744,139.4439607,230,4600,6440,t_high,t,3,0.60627809
291,11.6946,-3.4543886,t,475,204.3,230,3800,6440,t_high,t,8,0.8882608695652174
243,-8.433219,16.9052,t,744,161.8563764,230,4200,6440,t_high,t,5,0.7037233756521739
572,2.4512503,4.9628167,h,21726,122.92,240,0,896,h_low,h,1,0.5121666666666667
469,7.386881,17.426765,t,555,205.311734,230,2600,6440,t_high,t,8,0.8926597130434782
275,13.147512,-2.3840837,t,475,205.74,230,2200,6440,t_high,t,8,0.8945217391304349
681,4.1428823,-8.373233,lzv_s,SH110114P630A-J-045,215.5,230,0,4300,lzv_s_high,t,9,0.9369565217391304
588,-1.6845918,8.395422,h,21268,188.446,240,0,896,h_low,h,6,0.7851916666666666
386,3.0059679,-20.07673,t,165,191.8124187,230,4400,6440,t_high,t,7,0.8339670378260869
463,9.472291,18.37715,t,555,205.8726019,230,2000,6440,t_high,t,8,0.8950982691304348
509,-0.31681946,19.440193,h,18333,152.937,240,0,8064,h_high,h,3,0.6372375
278,6.838967,0.44050062,t,475,187.82,230,2600,6440,t_high,t,7,0.8166086956521739
542,-1.7722931,10.360122,h,21818,162.895,240,0,896,h_low,h,4,0.6787291666666667
233,-8.856388,15.295037,t,744,175.78315759999995,230,3200,6440,t_high,t,6,0.7642745982608695
347,10.221771,-23.187046,t,165,201.7641675,230,400,6440,t_high,t,8,0.8772355108695653
685,8.240672,10.995324,lzv_s,SH110113P630A-J-819,233.8,230,0,4300,lzv_s_high,t,11,1.0165217391304349
394,-16.80414,-31.461649,t,148,203.1609852,230,0,6440,t_high,t,8,0.8833086313043478
224,-11.12273,9.149215,t,744,200.1932294,230,2200,6440,t_high,t,8,0.8704053452173913
204,-11.1094885,9.966431,t,744,202.3571384,230,200,6440,t_high,t,8,0.8798136452173912
616,3.072937,-9.5328245,lzv_a,SH110111P630A-J-898,214.405,230,0,4300,lzv_a_high,t,9,0.9321956521739132
428,-20.74024,-29.78679,t,148,203.886405,230,3400,6440,t_high,t,8,0.8864626304347826
281,9.48683,-2.5647943,t,475,205.52,230,2800,6440,t_high,t,8,0.8935652173913043
285,11.287363,-2.8326802,t,475,203.0,230,3200,6440,t_high,t,8,0.8826086956521739
334,30.439966,9.06391,t,349,208.9359376,230,3000,6440,t_high,t,9,0.90841712
395,-16.652674,-31.55286,t,148,205.7816176,230,200,6440,t_high,t,8,0.8947026852173913
374,2.9532328,-22.921087,t,165,194.4821798,230,3200,6440,t_high,t,7,0.8455746947826087
559,-2.0570235,15.550221,h,18766,193.254,240,0,8064,h_high,h,7,0.8052250000000001
548,1.7405378,18.101257,h,22187,140.963,240,0,896,h_low,h,2,0.5873458333333333
271,12.056031,-1.0257665,t,475,205.1,230,1800,6440,t_high,t,8,0.8917391304347826
296,6.0090604,3.6577082,t,475,161.91,230,4400,6440,t_high,t,5,0.7039565217391304
513,-1.1061072,17.563274,h,17568,147.237,240,0,8064,h_high,h,3,0.6134875
436,-21.709843,-29.841137,t,148,203.9389405,230,4200,6440,t_high,t,8,0.8866910456521739
280,6.506937,0.67483264,t,475,185.43,230,2800,6440,t_high,t,7,0.8062173913043479
239,-8.218032,16.431366,t,744,171.112798,230,3800,6440,t_high,t,5,0.7439686869565217
612,10.810201,9.233082,lzv_a,SH110112P630A-J-745,198.71,230,0,4300,lzv_a_high,t,8,0.8639565217391305
292,5.145922,1.8978608,t,475,165.04,230,4000,6440,t_high,t,5,0.7175652173913043
272,8.639467,0.047406312,t,475,203.62,230,2000,6440,t_high,t,8,0.885304347826087
552,0.06327022,8.511491,h,15884,200.178,240,0,896,h_low,h,7,0.834075
434,-21.771166,-29.319252,t,148,203.7194262,230,4000,6440,t_high,t,8,0.8857366356521739
253,11.414336,-0.8779082,t,475,206.32,230,0,6440,t_high,t,8,0.8970434782608695
256,11.149484,-1.259801,t,475,204.9,230,400,6440,t_high,t,8,0.8908695652173914
508,2.066199,18.969404,h,18333,152.937,240,0,896,h_low,h,3,0.6372375
524,-3.9970438,8.424649,h,15657,169.255,240,0,896,h_low,h,5,0.7052291666666667
270,7.841004,-0.7413994,t,475,203.52,230,1800,6440,t_high,t,8,0.8848695652173914
450,9.456662,19.90269,t,555,208.628471,230,600,6440,t_high,t,9,0.907080308695652
206,-10.678467,9.358578,t,744,201.5717924,230,400,6440,t_high,t,8,0.8763990973913044
546,3.4886587,17.882769,h,17985,159.91899999999902,240,0,896,h_low,h,4,0.6663291666666625
221,-10.220097,12.939863,t,744,199.5123381,230,2000,6440,t_high,t,8,0.8674449482608695
325,29.387854,4.754536,t,349,209.91904330000003,230,2200,6440,t_high,t,9,0.9126914926086958
505,-1.7260814,13.523378,h,21999,179.50799999999904,240,0,8064,h_high,h,5,0.7479499999999959
219,-11.013328,12.462791,t,744,198.776435,230,1800,6440,t_high,t,8,0.8642453695652175
299,9.116945,-3.5338643,t,475,204.7,230,4600,6440,t_high,t,8,0.8899999999999999
679,11.007177,11.893065,lzv_s,SH110108P630A-J-750,224.5,230,0,4300,lzv_s_high,t,10,0.9760869565217392
401,-15.5920515,-31.340805,t,148,206.5936496,230,800,6440,t_high,t,8,0.8982332591304347
549,-0.10230633,20.427511,h,22187,140.963,240,0,8064,h_high,h,2,0.5873458333333333
364,4.819019,-22.20888,t,165,197.4813138,230,2200,6440,t_high,t,8,0.858614407826087
580,-1.1160597,1.1572944,h,22254,214.014,240,0,896,h_low,h,8,0.891725
252,-13.73937,8.592483,t,744,201.7139815,230,5000,6440,t_high,t,8,0.8770173108695651
703,5.564589,31.82208,lzv_e19,Conergy_64137,134.751461430743,175,0,2720,lzv_e19_low,e,6,0.7700083510328172
584,1.0229838,15.312845,h,22390,156.464,240,0,896,h_low,h,4,0.6519333333333334
686,25.289917,-9.731352,lzv_s,SH110106P630A-J-1029,230.9,230,0,4300,lzv_s_high,t,11,1.0039130434782608
235,-8.510015,15.840629,t,744,173.9568929,230,3400,6440,t_high,t,6,0.7563343169565218
346,8.171537,-23.706337,t,165,199.7654411,230,400,6440,t_high,t,8,0.8685453960869565
255,12.291246,-1.9625063,t,475,205.22,230,200,6440,t_high,t,8,0.8922608695652174
536,-0.14101578,9.702009,h,15668,197.972,240,0,896,h_low,h,7,0.8248833333333334
518,-3.7719986,8.471014,h,20003,181.109,240,0,896,h_low,h,6,0.7546208333333334
265,11.900654,-1.7997628,t,475,206.48,230,1200,6440,t_high,t,8,0.8977391304347826
421,-20.276327,-25.7357,t,148,198.7883233,230,2800,6440,t_high,t,8,0.864297057826087
476,5.2458634,17.127756,t,555,165.68751609999995,230,5000,6440,t_high,t,5,0.7203805047826086
393,8.974798,-20.615084,t,165,196.9887217,230,5000,6440,t_high,t,8,0.8564727030434782
459,8.467767,19.02404,t,555,208.1745299,230,1600,6440,t_high,t,9,0.9051066517391304
242,-14.217487,8.742998,t,744,198.6985813,230,4000,6440,t_high,t,8,0.8639068752173913
365,10.461946,-21.641264,t,165,198.888324,230,2200,6440,t_high,t,8,0.8647318434782609
511,3.016841,21.070204,h,18671,133.714,240,0,8064,h_high,h,2,0.5571416666666666
554,1.7730032,14.657064,h,10826,142.148,240,0,896,h_low,h,2,0.5922833333333333
664,1.2139311,-3.6890752,lzv_s,SH110110P630A-J-548,226.9,230,0,4300,lzv_s_high,t,10,0.9865217391304348
619,14.1933,15.673176,lzv_a,SH110114P630A-J-045,213.83599999999905,230,0,4300,lzv_a_high,t,9,0.9297217391304304
369,10.10607,-21.755709,t,165,200.7017598,230,2600,6440,t_high,t,8,0.8726163469565218
383,9.199672,-21.891577,t,165,196.4614412,230,4000,6440,t_high,t,8,0.8541801791304346
414,-17.503983,-31.235132,t,148,205.8997606,230,2000,6440,t_high,t,8,0.8952163504347825
377,9.216512,-21.499376,t,165,197.842951,230,3400,6440,t_high,t,8,0.8601867434782609
343,9.367159,-23.089529,t,165,203.7047314,230,0,6440,t_high,t,8,0.8856727452173914
446,10.235042,20.083982,t,555,208.7723459,230,200,6440,t_high,t,9,0.9077058517391304
577,0.31660083,18.625381,h,17771,143.806,240,0,8064,h_high,h,2,0.5991916666666667
378,3.1168945,-22.45797,t,165,194.1906561,230,3600,6440,t_high,t,7,0.8443072004347827
666,1.0740948,-4.41572,lzv_s,SH110107P630A-J-829,226.2,230,0,4300,lzv_s_high,t,10,0.9834782608695652
305,29.970287,7.4080853,t,349,209.3943037,230,200,6440,t_high,t,9,0.9104100160869564
684,4.4002833,-4.4030585,lzv_s,SH110103P630A-J-792,228.9,230,0,4300,lzv_s_high,t,10,0.9952173913043478
440,-22.118143,-29.83813,t,148,202.2482624,230,4600,6440,t_high,t,8,0.8793402713043479
261,12.59947,-1.8605521,t,475,205.3,230,800,6440,t_high,t,8,0.8926086956521739
342,29.656805,9.423134,t,349,212.054521,230,3800,6440,t_high,t,9,0.9219761782608696
213,-10.934172,11.453815,t,744,200.7413967,230,1200,6440,t_high,t,8,0.8727886813043478
628,14.422355,15.52619,lzv_a,SH110114P630A-J-045,213.83599999999905,230,0,4300,lzv_a_high,t,9,0.9297217391304304
594,-7.168945,1.4825593,h,18197,158.632,240,0,896,h_low,h,4,0.6609666666666667
396,-16.936619,-32.374382,t,148,206.5000746,230,200,6440,t_high,t,8,0.8978264113043478
406,-16.6961,-32.340096,t,148,205.4131388,230,1200,6440,t_high,t,8,0.8931006034782609
445,8.791221,21.77574,t,555,208.3531187,230,0,6440,t_high,t,9,0.9058831247826086
427,-20.927576,-24.565193,t,148,195.6273639,230,3400,6440,t_high,t,8,0.8505537560869566
558,-2.6401837,2.481272,h,18766,193.254,240,0,896,h_low,h,7,0.8052250000000001
656,9.927217,9.566115,lzv_s,SH110112P630A-J-745,227.2,230,0,4300,lzv_s_high,t,10,0.9878260869565216
464,8.530653,21.04498,t,555,207.8305254,230,2000,6440,t_high,t,9,0.90361098
236,-13.565664,9.814124,t,744,200.9160786,230,3400,6440,t_high,t,8,0.8735481678260869
398,-17.01214,-31.289944,t,148,206.4684075,230,400,6440,t_high,t,8,0.8976887282608695
385,9.161776,-19.99805,t,165,196.5148484,230,4200,6440,t_high,t,8,0.8544123843478261
222,-11.121551,8.553884,t,744,202.7097862,230,2000,6440,t_high,t,8,0.8813468965217391
324,31.531168,7.945428,t,349,209.8393062,230,2000,6440,t_high,t,9,0.9123448095652174
230,-12.66724,9.910263,t,744,201.71143480000003,230,2800,6440,t_high,t,8,0.8770062382608698
229,-8.950855,13.879581,t,744,191.159899,230,2800,6440,t_high,t,7,0.8311299956521739
382,2.4772403,-21.951498,t,165,192.0815708,230,4000,6440,t_high,t,7,0.8351372643478261
241,-8.190014,16.67136,t,744,169.1727733,230,4000,6440,t_high,t,5,0.7355337969565217
630,17.06632,13.716394,lzv_a,SH110112P630A-J-830,222.31799999999905,230,0,4300,lzv_a_high,t,10,0.9665999999999956
517,-0.009630919,17.660751,h,18338,175.905,240,0,8064,h_high,h,5,0.7329375
540,1.7435855,15.998296,h,10553,129.112,240,0,896,h_low,h,1,0.5379666666666666
362,5.2433567,-21.898117,t,165,197.8380674,230,2000,6440,t_high,t,8,0.8601655104347826
420,-20.368475,-28.950203,t,148,204.7461881,230,2600,6440,t_high,t,8,0.8902008178260871
659,7.3717747,-4.488208,lzv_s,SH110108P630A-Y-458,230.3,230,0,4300,lzv_s_high,t,11,1.001304347826087
263,11.393942,-1.5783978,t,475,206.78,230,1000,6440,t_high,t,8,0.8990434782608696
410,-17.970514,-31.81199,t,148,206.9440472,230,1600,6440,t_high,t,8,0.8997567269565216
544,-0.039814953,7.0120206,h,22382,174.43400000000003,240,0,896,h_low,h,5,0.7268083333333334
678,3.8234715,-5.6880884,lzv_s,SH110114P630A-J-695,218.6,230,0,4300,lzv_s_high,t,10,0.9504347826086956
579,9.937782,1.461929,h,18770,225.347,240,0,8064,h_high,h,9,0.9389458333333334
289,11.276007,-3.3803973,t,475,203.39,230,3600,6440,t_high,t,8,0.8843043478260869
512,2.6499848,12.706481,h,17568,147.237,240,0,896,h_low,h,3,0.6134875
418,-20.024685,-29.16991,t,148,204.8581285,230,2400,6440,t_high,t,8,0.8906875152173913
657,2.1323931,-7.1594462,lzv_s,SH101230P630A-J-400,229.9,230,0,4300,lzv_s_high,t,10,0.9995652173913044
563,-0.5138511,17.19006,h,21968,144.873,240,0,8064,h_high,h,3,0.6036374999999999
574,-1.0305259,7.9284787,h,18666,175.445,240,0,896,h_low,h,5,0.7310208333333333
226,-12.547404,10.204867,t,744,200.7357017,230,2400,6440,t_high,t,8,0.8727639204347826
441,-21.581268,-22.394997,t,148,164.2097742,230,4800,6440,t_high,t,5,0.7139555399999999
472,9.372359,20.77135,t,555,207.895434,230,2800,6440,t_high,t,9,0.9038931913043478
360,5.499393,-22.586954,t,165,198.2272214,230,1800,6440,t_high,t,8,0.8618574843478262
633,15.706353,14.844843,lzv_a,SH110106P630A-J-1236,213.393,230,0,4300,lzv_a_high,t,9,0.927795652173913
473,6.240064,16.2206,t,555,198.7733644,230,3000,6440,t_high,t,8,0.8642320191304349
320,30.881788,7.141919,t,349,212.22935440000003,230,1600,6440,t_high,t,9,0.9227363234782612
339,27.51227,3.5588737,t,349,198.9136286,230,3600,6440,t_high,t,8,0.8648418634782608
356,5.323485,-22.841333,t,165,197.2791439,230,1400,6440,t_high,t,8,0.8577354082608696
245,-8.4576235,17.200153,t,744,141.3397835,230,4400,6440,t_high,t,3,0.614520797826087
706,5.831349,32.10719,lzv_e19,Conergy_64529,133.670092253118,175,0,4080,lzv_e19_high,e,6,0.7638290985892457
202,-10.891728,9.784366,t,744,202.6718607,230,0,6440,t_high,t,8,0.8811820030434783
41,-25.834879,-3.7548265,t,655,198.5922054,230,4200,6440,t_high,t,8,0.8634443713043479
52,-12.922104,-7.5837646,t,762,205.5787905,230,200,6440,t_high,t,8,0.8938208282608695
80,-10.306823,-3.0860207,t,762,189.8491626,230,3000,6440,t_high,t,7,0.8254311417391305
694,6.892698,30.317688,lzv_e19,Conergy_64278,140.71618570270002,175,0,2720,lzv_e19_low,e,7,0.8040924897297144
35,-26.244932,-3.4471161,t,655,202.1103614,230,3600,6440,t_high,t,8,0.8787407017391305
598,2.266136,-12.759941,lzv_a,SH110108P630A-Y-458,209.512,230,0,4300,lzv_a_high,t,9,0.9109217391304348
9,-31.477413,-1.5346879,t,655,208.9677544,230,1000,6440,t_high,t,9,0.9085554539130436
30,-32.11955,0.8810845,t,655,208.1888075,230,3000,6440,t_high,t,9,0.9051687282608696
693,5.4637113,33.588154,lzv_e19,Conergy_64381,137.323168932863,175,0,2720,lzv_e19_low,e,6,0.7847038224735029
18,-33.62933,0.7263821,t,655,207.5220991,230,1800,6440,t_high,t,9,0.9022699960869563
60,-11.5646715,-6.438994,t,762,201.253718,230,1000,6440,t_high,t,8,0.8750161652173912
98,-11.18117,0.22643185,t,762,163.4659843,230,4800,6440,t_high,t,5,0.7107216708695653
40,-30.579758,2.2232218,t,655,207.1845757,230,4000,6440,t_high,t,9,0.9008025030434784
634,10.25398,8.420574,lzv_s,SH110110P630A-J-1135,222.0,230,0,4300,lzv_s_high,t,10,0.9652173913043478
640,6.19229,-10.311131,lzv_s,SH110104P630A-J-1094,224.8,230,0,4300,lzv_s_high,t,10,0.9773913043478262
486,-0.3283497,0.5233105,h,16833,203.761,240,0,896,h_low,h,7,0.8490041666666667
70,-10.997208,-5.5108824,t,762,197.4943407,230,2000,6440,t_high,t,8,0.8586710465217391
97,-16.485704,-5.1471114,t,762,202.6255097,230,4600,6440,t_high,t,8,0.8809804769565217
59,-13.735107,-7.2346225,t,762,202.9632119,230,800,6440,t_high,t,8,0.8824487473913044
13,-31.215712,-2.1047559,t,655,208.7336263,230,1400,6440,t_high,t,9,0.9075375056521741
68,-10.992577,-5.6677437,t,762,198.9960967,230,1800,6440,t_high,t,8,0.8652004204347825
74,-10.860042,-4.413779,t,762,196.451979,230,2400,6440,t_high,t,8,0.8541390391304348
75,-14.557592,-7.043054,t,762,201.2081847,230,2400,6440,t_high,t,8,0.8748181943478259
603,8.825653,9.298491,lzv_a,SH110112P630A-J-305,217.83,230,0,4300,lzv_a_high,t,9,0.9470869565217392
635,0.53194284,-7.247568,lzv_s,SH110111P630A-J-596,226.4,230,0,4300,lzv_s_high,t,10,0.9843478260869566
636,9.473789,11.327568,lzv_s,SH110111P630A-J-757,220.9,230,0,4300,lzv_s_high,t,10,0.9604347826086956
78,-10.559617,-3.7444103,t,762,191.03011730000003,230,2800,6440,t_high,t,7,0.8305657273913045
37,-26.067764,-3.510511,t,655,201.9355804,230,3800,6440,t_high,t,8,0.8779807843478259
485,-6.682702,13.054506,h,18950,218.31,240,0,8064,h_high,h,9,0.909625
49,-24.582314,-3.4145126,t,655,184.4344996,230,5000,6440,t_high,t,7,0.8018891286956522
639,-2.5958455,-8.631016,lzv_s,SH110103P630A-J-1363,221.8,230,0,4300,lzv_s_high,t,10,0.9643478260869566
6,-33.21502,-0.00026728888,t,655,207.8956988,230,600,6440,t_high,t,9,0.9038943426086956
92,-10.285139,0.24458778,t,762,170.8509622,230,4200,6440,t_high,t,5,0.7428302704347826
14,-32.216606,1.4261589,t,655,208.0919762,230,1400,6440,t_high,t,9,0.9047477226086956
2,-32.95323,1.1829906,t,655,208.17116830000003,230,200,6440,t_high,t,9,0.9050920360869568
46,-30.335594,1.5817052,t,655,206.1969896,230,4600,6440,t_high,t,8,0.8965086504347826
483,-0.57552016,18.311066,h,18326,117.557,240,0,8064,h_high,h,0,0.4898208333333333
26,-31.303883,0.10173726,t,655,206.6107138,230,2600,6440,t_high,t,8,0.8983074513043479
19,-30.313145,-2.5562623,t,655,207.2655238,230,2000,6440,t_high,t,9,0.901154451304348
39,-25.796844,-3.6619568,t,655,202.0741283,230,4000,6440,t_high,t,8,0.8785831665217392
596,2.2019176,-10.034082,lzv_a,SH110103P630A-J-1363,218.21400000000003,230,0,4300,lzv_a_high,t,9,0.9487565217391304
489,0.66943717,20.052666,h,22151,124.827,240,0,8064,h_high,h,1,0.5201125000000001
38,-30.802923,0.4420768,t,655,208.6903725,230,3800,6440,t_high,t,9,0.907349445652174
29,-27.581556,-3.433223,t,655,204.2847894,230,3000,6440,t_high,t,8,0.8881947365217392
24,-31.260296,0.16986738,t,655,206.5612227,230,2400,6440,t_high,t,8,0.8980922726086956
488,1.5067582,20.551012,h,22151,124.827,240,0,896,h_low,h,1,0.5201125000000001
58,-11.789188,-6.799529,t,762,201.697306,230,800,6440,t_high,t,8,0.8769448086956522
86,-8.322885,0.44497916,t,762,179.13984680000004,230,3600,6440,t_high,t,6,0.7788688991304349
33,-26.93908,-3.2940593,t,655,204.3255574,230,3400,6440,t_high,t,8,0.8883719886956523
48,-30.034628,0.9886522,t,655,208.174661,230,4800,6440,t_high,t,9,0.9051072217391304
7,-32.133762,-1.3522332,t,655,206.3102645,230,800,6440,t_high,t,8,0.8970011499999999
77,-14.520452,-6.567574,t,762,202.1365575,230,2600,6440,t_high,t,8,0.878854597826087
95,-16.482592,-5.2061033,t,762,202.3728056,230,4400,6440,t_high,t,8,0.8798817634782609
5,-32.24994,-1.0482036,t,655,207.1799211,230,600,6440,t_high,t,9,0.900782265652174
67,-13.37081,-6.480337,t,762,200.0337696,230,1600,6440,t_high,t,8,0.8697120417391304
36,-30.776842,1.2438034,t,655,206.3465393,230,3600,6440,t_high,t,8,0.8971588665217393
45,-24.95457,-3.7195938,t,655,187.5271321,230,4600,6440,t_high,t,7,0.8153353569565217
71,-14.400083,-8.00778,t,762,201.8781076,230,2000,6440,t_high,t,8,0.8777309026086956
42,-31.071701,1.5716195,t,655,207.4179707,230,4200,6440,t_high,t,9,0.9018172639130434
65,-13.990465,-6.931476,t,762,200.8395949,230,1400,6440,t_high,t,8,0.87321563
20,-33.53845,0.47721282,t,655,206.4065691,230,2000,6440,t_high,t,8,0.8974198656521738
3,-32.529358,-0.47188735,t,655,210.4065429,230,400,6440,t_high,t,9,0.9148110560869566
73,-14.733239,-7.1850915,t,762,201.7658306,230,2200,6440,t_high,t,8,0.8772427417391304
16,-32.191868,0.71579796,t,655,208.480344,230,1600,6440,t_high,t,9,0.9064362782608696
487,0.5271421,1.0635977,h,16833,203.761,240,0,8064,h_high,h,7,0.8490041666666667
643,-2.2051044,-8.299377,lzv_s,SH110113P630A-J-150,225.0,230,0,4300,lzv_s_high,t,10,0.9782608695652174
79,-14.47219,-6.072619,t,762,200.9038949,230,2800,6440,t_high,t,8,0.8734951952173914
481,5.6559744,13.852424,h,22148,181.182,240,0,8064,h_high,h,6,0.7549250000000001
43,-25.23593,-3.6961572,t,655,188.3363579,230,4400,6440,t_high,t,7,0.8188537300000001
100,-11.3929825,0.15175642,t,762,154.16745590000005,230,5000,6440,t_high,t,4,0.6702932865217393
54,-12.566199,-6.9493704,t,762,204.1786411,230,400,6440,t_high,t,8,0.8877332221739129
600,0.91518265,-11.7780695,lzv_a,SH110111P630A-J-897,215.969,230,0,4300,lzv_a_high,t,9,0.9389956521739132
15,-30.419083,-1.8542794,t,655,207.8273421,230,1600,6440,t_high,t,9,0.9035971395652171
84,-8.255768,0.3969997,t,762,181.1550031,230,3400,6440,t_high,t,6,0.7876304482608695
61,-13.7506075,-8.2643585,t,762,201.6027108,230,1000,6440,t_high,t,8,0.8765335252173914
76,-10.724021,-4.1380844,t,762,197.053332,230,2600,6440,t_high,t,8,0.8567536173913044
63,-13.487129,-6.73315,t,762,202.5956725,230,1200,6440,t_high,t,8,0.88085075
22,-32.793385,1.6322224,t,655,206.46953080000003,230,2200,6440,t_high,t,8,0.8976936121739132
51,-13.468516,-6.5024796,t,762,205.3478382,230,0,6440,t_high,t,8,0.892816687826087
642,8.649754,9.889726,lzv_s,SH110110P630A-J-1278,227.6,230,0,4300,lzv_s_high,t,10,0.9895652173913044
50,-30.143373,1.2691554,t,655,208.7909861,230,5000,6440,t_high,t,9,0.9077868960869564
44,-30.466057,1.0270789,t,655,206.9846547,230,4400,6440,t_high,t,8,0.8999332813043477
599,12.099028,10.352165,lzv_a,SH110112P630A-J-1154,213.697999999999,230,0,4300,lzv_a_high,t,9,0.9291217391304304
479,-1.1161566,4.63584,h,22315,193.361,240,0,8064,h_high,h,7,0.8056708333333333
23,-29.47362,-2.1813903,t,655,205.2230275,230,2400,6440,t_high,t,8,0.8922740326086956
87,-16.042965,-5.833736,t,762,201.1048499,230,3600,6440,t_high,t,8,0.8743689126086956
96,-11.319654,0.5481732,t,762,165.0143779,230,4600,6440,t_high,t,5,0.7174538169565218
72,-10.818667,-4.9368806,t,762,197.9945127,230,2200,6440,t_high,t,8,0.8608457073913043
10,-31.76719,2.0264704,t,655,209.6340956,230,1000,6440,t_high,t,9,0.9114525895652174
602,2.24665,-12.632675,lzv_a,SH110114P630A-J-317,213.167,230,0,4300,lzv_a_high,t,9,0.9268130434782608
12,-32.354816,0.52232426,t,655,207.4913402,230,1200,6440,t_high,t,9,0.9021362617391304
478,-3.0557215,2.270019,h,22315,193.361,240,0,896,h_low,h,7,0.8056708333333333
21,-29.336065,-1.9331591,t,655,204.51083290000003,230,2200,6440,t_high,t,8,0.8891775343478262
27,-27.662352,-3.3528569,t,655,204.8561282,230,2800,6440,t_high,t,8,0.8906788182608696
88,-8.459476,0.22987796,t,762,175.43463269999995,230,3800,6440,t_high,t,6,0.7627592726086956
480,5.335696,13.346727,h,22148,181.182,240,0,896,h_low,h,6,0.7549250000000001
82,-8.009118,0.75470597,t,762,188.0887502,230,3200,6440,t_high,t,7,0.8177771747826087
81,-13.953953,-5.957381,t,762,202.9121732,230,3000,6440,t_high,t,8,0.88222684
94,-10.345811,0.3312916,t,762,166.7629685,230,4400,6440,t_high,t,5,0.7250563847826087
55,-13.7052,-7.3869634,t,762,204.6350802,230,400,6440,t_high,t,8,0.88971774
91,-14.173755,-5.1972723,t,762,202.9020381,230,4000,6440,t_high,t,8,0.8821827743478261
601,3.5171301,-11.769522,lzv_a,SH110103P630A-J-792,218.926,230,0,4300,lzv_a_high,t,10,0.9518521739130434
4,-33.387478,1.5158017,t,655,208.4710536,230,400,6440,t_high,t,9,0.9063958852173912
34,-31.280876,0.94699985,t,655,207.1107067,230,3400,6440,t_high,t,9,0.9004813334782608
57,-13.199341,-8.265928,t,762,201.855207,230,600,6440,t_high,t,8,0.8776313347826087
85,-14.69712,-5.8715706,t,762,202.3806438,230,3400,6440,t_high,t,8,0.8799158426086957
101,-16.703861,-4.419849,t,762,203.1911115,230,5000,6440,t_high,t,8,0.8834396152173913
11,-30.941751,-1.5647076,t,655,207.465332,230,1200,6440,t_high,t,9,0.9020231826086956
692,5.8823414,32.067905,lzv_e19,Conergy_64529,133.670092253118,175,0,2720,lzv_e19_low,e,6,0.7638290985892457
32,-31.563704,0.93173426,t,655,207.3548236,230,3200,6440,t_high,t,9,0.9015427113043478
8,-32.07832,0.09152776,t,655,208.8422791,230,800,6440,t_high,t,9,0.9080099091304348
47,-24.751123,-3.6923862,t,655,185.2856496,230,4800,6440,t_high,t,7,0.8055897808695652
62,-11.620101,-6.1559463,t,762,198.4663264,230,1200,6440,t_high,t,8,0.8628970713043478
93,-14.276671,-5.2022424,t,762,202.0069413,230,4200,6440,t_high,t,8,0.8782910491304349
644,2.1165783,-10.972587,lzv_s,SH110117P630A-J-595,221.6,230,0,4300,lzv_s_high,t,10,0.9634782608695652
0,-32.53455,2.2623467,t,655,205.6497131,230,0,6440,t_high,t,8,0.8941291873913044
89,-16.021345,-5.771261,t,762,201.1037267,230,3800,6440,t_high,t,8,0.8743640291304349
637,0.17379335,-7.7182283,lzv_s,SH110110P630A-J-507,220.4,230,0,4300,lzv_s_high,t,10,0.9582608695652174
83,-14.030042,-5.4414663,t,762,201.0051767,230,3200,6440,t_high,t,8,0.8739355508695652
597,11.32239,10.415772,lzv_a,SH110114P630A-J-1007,215.625,230,0,4300,lzv_a_high,t,9,0.9375
17,-30.288904,-1.9892647,t,655,206.4331241,230,1800,6440,t_high,t,8,0.897535322173913
691,5.470602,32.43499,lzv_e19,Conergy_64137,134.751461430743,175,0,4080,lzv_e19_high,e,6,0.7700083510328172
641,1.7824907,-6.6025476,lzv_s,SH110114P630A-J-730,222.1,230,0,4300,lzv_s_high,t,10,0.9656521739130436
696,7.2452564,32.714096,lzv_e19,Conergy_64699,138.316198061036,175,0,2720,lzv_e19_low,e,6,0.7903782746344915
56,-11.986445,-7.8684206,t,762,203.9281539,230,600,6440,t_high,t,8,0.8866441473913044
25,-28.20371,-2.8153548,t,655,204.3049208,230,2600,6440,t_high,t,8,0.8882822643478262
695,4.8412223,31.977104,lzv_e19,Conergy_64086,135.775432043812,175,0,4080,lzv_e19_high,e,6,0.7758596116789257
64,-11.943899,-5.960388,t,762,201.6749897,230,1400,6440,t_high,t,8,0.8768477813043478
66,-11.659066,-5.959533,t,762,197.3291775,230,1600,6440,t_high,t,8,0.8579529456521738
484,-2.3750165,-1.2258286,h,18950,218.31,240,0,896,h_low,h,9,0.909625
28,-31.546291,1.5898273,t,655,207.4887766,230,2800,6440,t_high,t,9,0.902125115652174
638,10.220117,7.8547063,lzv_s,SH110114P630A-J-1007,222.0,230,0,4300,lzv_s_high,t,10,0.9652173913043478
53,-13.285597,-7.2060747,t,762,205.3456695,230,200,6440,t_high,t,8,0.8928072586956523
90,-10.204137,0.21413016,t,762,169.9936876,230,4000,6440,t_high,t,5,0.7391029895652174
99,-16.692282,-4.490122,t,762,202.3059488,230,4800,6440,t_high,t,8,0.8795910817391305
1,-32.67028,0.5234927,t,655,210.33247180000004,230,200,6440,t_high,t,9,0.9144890078260872
69,-13.8973255,-7.6123943,t,762,201.5692552,230,1800,6440,t_high,t,8,0.8763880660869564
31,-27.63415,-3.2445002,t,655,205.5247074,230,3200,6440,t_high,t,8,0.8935856843478261
482,2.3278337,17.100203,h,18326,117.557,240,0,896,h_low,h,0,0.4898208333333333


==> csv_results/012_compare_normalization/results.csv <==
normalize,mae_mean,n_epochs_mean,mae_std,n_epochs_std
globalstandardization,0.026410416421264682,34.6,0.005942077070667799,12.280065146407
imagewisestandardization,0.03648859540599749,26.2,0.013306002803233442,2.863564212655271
imagewisezcawhitening,0.02950014302085064,29.2,0.007138006411642929,7.791020472312982


==> csv_results/037_cv_results/mobilenet_v2.csv <==
peak_power,predicted_power,source,excitation_class,source_key
205.6497131,210.95412168000001,t,high,t_high
210.33247180000004,218.03714635000003,t,high,t_high
208.17116830000003,212.27521102000003,t,high,t_high
210.4065429,217.17421631000002,t,high,t_high
208.4710536,213.70957638000002,t,high,t_high
207.1799211,212.60398258,t,high,t_high
207.8956988,215.59106502,t,high,t_high
206.3102645,212.16710755,t,high,t_high
208.8422791,212.29930859,t,high,t_high
208.9677544,215.25643302999998,t,high,t_high
209.6340956,214.03318485,t,high,t_high
207.465332,213.47546982,t,high,t_high
207.4913402,207.48924271247,t,high,t_high
208.7336263,215.6860019,t,high,t_high
208.0919762,209.637851878,t,high,t_high
207.8273421,213.8903146,t,high,t_high
208.480344,206.921431002,t,high,t_high
206.4331241,212.88943730999998,t,high,t_high
207.5220991,206.265238018,t,high,t_high
207.2655238,214.07173348,t,high,t_high
206.4065691,210.76218697000002,t,high,t_high
204.51083290000003,210.47523729000002,t,high,t_high
206.46953080000003,212.25667695000004,t,high,t_high
205.2230275,210.61997244,t,high,t_high
206.5612227,209.32026866,t,high,t_high
204.3049208,209.75345289999998,t,high,t_high
206.6107138,205.68755889000002,t,high,t_high
204.8561282,209.56841489,t,high,t_high
207.4887766,232.2950471,t,high,t_high
204.2847894,209.27048974,t,high,t_high
208.1888075,230.31805418,t,high,t_high
205.5247074,210.37175408000002,t,high,t_high
207.3548236,238.853986,t,high,t_high
204.3255574,211.7588607,t,high,t_high
207.1107067,233.3625847,t,high,t_high
202.1103614,206.41167765,t,high,t_high
206.3465393,232.64608479999998,t,high,t_high
201.9355804,207.96022248,t,high,t_high
208.6903725,234.6005671,t,high,t_high
202.0741283,206.21067508000002,t,high,t_high
207.1845757,231.23449028000002,t,high,t_high
198.5922054,201.26733816,t,high,t_high
207.4179707,231.0415053,t,high,t_high
188.3363579,192.69724001,t,high,t_high
206.9846547,238.7128948,t,high,t_high
187.5271321,189.7352517,t,high,t_high
206.1969896,237.3488865,t,high,t_high
185.2856496,186.97669056,t,high,t_high
208.174661,237.6129107,t,high,t_high
184.4344996,185.75750698000002,t,high,t_high
208.7909861,204.87371579999999,t,high,t_high
205.3478382,198.81528896,t,high,t_high
205.5787905,198.57390888999998,t,high,t_high
205.3456695,200.32501100000002,t,high,t_high
204.1786411,196.45347148,t,high,t_high
204.6350802,197.50200510000002,t,high,t_high
203.9281539,198.1040893,t,high,t_high
201.855207,194.25977992,t,high,t_high
201.697306,193.04155108999998,t,high,t_high
202.9632119,194.85181662,t,high,t_high
201.253718,193.7989327,t,high,t_high
201.6027108,194.30955501,t,high,t_high
198.4663264,192.72898537,t,high,t_high
202.5956725,193.67723850000002,t,high,t_high
201.6749897,195.11494005,t,high,t_high
200.8395949,192.24067782,t,high,t_high
197.3291775,190.27314757,t,high,t_high
200.0337696,190.04331342,t,high,t_high
198.9960967,190.9514373,t,high,t_high
201.5692552,188.98365865,t,high,t_high
197.4943407,191.17827137,t,high,t_high
201.8781076,192.19552965,t,high,t_high
197.9945127,192.12298737,t,high,t_high
201.7658306,196.41184988999998,t,high,t_high
196.451979,198.046754909,t,high,t_high
201.2081847,194.48645034,t,high,t_high
197.053332,197.99881899000002,t,high,t_high
202.1365575,193.15234695,t,high,t_high
191.03011730000003,193.72100184000004,t,high,t_high
200.9038949,189.16416130000002,t,high,t_high
189.8491626,191.513251562,t,high,t_high
202.9121732,191.51500229,t,high,t_high
188.0887502,188.684601149,t,high,t_high
201.0051767,190.11307521,t,high,t_high
181.1550031,182.73986731999997,t,high,t_high
202.3806438,192.07978698,t,high,t_high
179.13984680000004,181.25338764000006,t,high,t_high
201.1048499,194.2311366,t,high,t_high
175.43463269999995,176.26165966199994,t,high,t_high
201.1037267,198.75547293,t,high,t_high
169.9936876,171.07618305999998,t,high,t_high
202.9020381,200.28011032,t,high,t_high
170.8509622,171.631474284,t,high,t_high
202.0069413,198.74710299999998,t,high,t_high
166.7629685,171.16253753,t,high,t_high
202.3728056,206.47035012999999,t,high,t_high
165.0143779,168.450199435,t,high,t_high
202.6255097,208.2796779,t,high,t_high
163.4659843,167.9591861,t,high,t_high
202.3059488,205.24289734500002,t,high,t_high
154.16745590000005,156.48387721000006,t,high,t_high
203.1911115,209.08883498,t,low,h_low
206.547253,210.38883559,t,high,h_high
208.335522,216.5493786,t,low,h_low
208.1185324,208.2202948144,t,high,h_high
209.3403419,210.72173616,t,low,h_low
209.9067194,200.02249469999998,t,high,h_high
208.579889,215.99711185,t,low,h_low
208.3821685,212.48074113,t,high,h_high
208.2036539,203.92321659,t,low,h_low
208.9797471,199.22756839,t,high,h_high
208.5397546,201.57336809,t,low,h_low
209.313697,203.92785646,t,high,h_high
208.4808905,223.23094322,t,low,h_low
209.0216119,212.47258204000002,t,high,h_high
208.7623542,198.87999411,t,low,h_low
209.1447751,193.78494270000002,t,high,h_high
209.3874988,207.2608521,t,low,h_low
210.2765772,217.71589914,t,high,h_high
206.856284,208.92537987,t,low,h_low
209.6192603,203.95317902,t,high,h_high
204.6528597,178.73567425,t,low,h_low
209.5949054,172.8586614,t,high,h_high
197.7611968,192.73235420999998,t,low,h_low
208.7929399,211.85232423,t,high,h_high
195.76021,196.116919967,t,low,h_low
208.6547236,192.82973,t,high,h_high
195.1288017,189.08058001999999,t,high,lzv_a_high
208.9849341,197.05819555,t,high,lzv_a_high
195.5130074,177.22539827999998,t,high,lzv_a_high
208.6943315,194.71197301,t,high,lzv_a_high
193.9985789,186.51562090000002,t,high,lzv_a_high
209.0062004,188.6251483,t,high,lzv_a_high
192.9323648,200.37833558,t,high,lzv_a_high
209.2786994,223.04701828,t,high,lzv_a_high
188.59903180000003,202.76494110000004,t,high,lzv_a_high
208.1894664,205.46665349,t,high,lzv_a_high
182.2093599,191.27235649000002,t,high,lzv_a_high
209.7988637,222.36562394,t,high,lzv_a_high
176.82436940000005,175.13849677000005,t,high,lzv_s_high
208.8887284,194.2758762,t,high,lzv_s_high
174.5539899,162.8760573,t,high,lzv_s_high
208.649639,198.90234066000002,t,high,lzv_s_high
173.25815780000005,168.72284162000005,t,high,lzv_s_high
172.0559961,159.21251826,t,high,lzv_s_high
208.1890267,197.81303049,t,high,lzv_s_high
168.512582,160.84276970000002,t,high,lzv_s_high
208.5559529,194.4180921,t,high,lzv_s_high
166.9760244,166.592554347,t,high,lzv_s_high
208.0382574,201.32517334,t,high,lzv_s_high
163.4137346,161.636326478,t,high,lzv_s_high
208.4668329,201.52956462,t,high,lzv_s_high
200.0566074,196.05835754999998,t,high,lzv_s_high
198.4381801,173.33055670000002,t,high,lzv_s_high
199.3765912,214.3501708,t,high,lzv_a_high
198.4024017,216.9224341,t,high,lzv_a_high
197.868804,191.30915202,t,high,lzv_e19_high
200.0187102,190.80978068,t,low,lzv_e19_low
194.0952603,184.3854975,t,low,lzv_e19_low
199.1730498,187.0706292,t,low,lzv_e19_low
198.2021954,185.32641912,t,high,lzv_e19_high
198.8507651,190.10835516,t,high,lzv_e19_high


==> csv_results/037_cv_results/mobilenet_v2_all.csv <==
id,peak_power,predicted_power,source,excitation_class,source_key
152,200.0566074,205.36101598,t,high,t_high
153,198.4381801,206.14285465,t,high,t_high
154,199.3765912,203.48063392,t,high,t_high
155,198.4024017,205.17007511000003,t,high,t_high
156,197.868804,203.10732678000002,t,high,t_high
157,200.0187102,205.44277168,t,high,t_high
158,194.0952603,201.79062652000002,t,high,t_high
159,199.1730498,205.02989285,t,high,t_high
160,198.2021954,201.65922489,t,high,t_high
161,198.8507651,205.13944372999998,t,high,t_high
162,196.8899866,201.28907585,t,high,t_high
163,199.3500773,205.36021512000002,t,high,t_high
164,198.4377975,198.43570001247,t,high,t_high
165,198.4251961,205.3775717,t,high,t_high
166,197.5497636,199.095639278,t,high,t_high
167,199.3270281,205.3900006,t,high,t_high
168,198.1877155,196.62880250199998,t,high,t_high
169,198.3643915,204.82070471,t,high,t_high
170,196.7413771,195.484516018,t,high,t_high
171,198.589003,205.39521268,t,high,t_high
172,189.7185878,194.07420567,t,high,t_high
173,199.3068403,205.27124469,t,high,t_high
174,189.0297507,194.81689685,t,high,t_high
175,199.0986878,204.49563274,t,high,t_high
176,190.0599319,192.81897786000002,t,high,t_high
177,198.9614243,204.4099564,t,high,t_high
178,191.8808587,190.95770379,t,high,t_high
179,200.0472822,204.75956889000003,t,high,t_high
180,160.9996981,185.8059686,t,high,t_high
181,200.2588478,205.24454814,t,high,t_high
182,162.9990487,185.12829538,t,high,t_high
183,201.1168851,205.96393178,t,high,t_high
184,150.4191741,181.91833649999998,t,high,t_high
185,198.5689288,206.00223210000001,t,high,t_high
186,151.7304589,177.9823369,t,high,t_high
187,201.6129844,205.91430065,t,high,t_high
188,152.3733217,178.67286719999998,t,high,t_high
189,200.2548684,206.27951048,t,high,t_high
190,151.6407093,177.5509039,t,high,t_high
191,201.6513742,205.78792098,t,high,t_high
192,152.2015127,176.25142728,t,high,t_high
193,203.6212821,206.29641486,t,high,t_high
194,153.2771057,176.9006403,t,high,t_high
195,202.4175551,206.77843721,t,high,t_high
196,143.470799,175.1990391,t,high,t_high
197,203.1543612,205.36248080000001,t,high,t_high
198,143.6551737,174.8070706,t,high,t_high
199,203.1996009,204.89064186000002,t,high,t_high
200,143.27656130000003,172.71481100000003,t,high,t_high
201,204.6995134,206.02252078,t,high,t_high
394,203.1609852,199.2437149,t,high,t_high
395,205.7816176,199.24906836,t,high,t_high
396,206.5000746,199.49519299,t,high,t_high
397,204.860893,199.8402345,t,high,t_high
398,206.4684075,198.74323788,t,high,t_high
399,206.575359,199.4422839,t,high,t_high
400,205.4323033,199.60823870000002,t,high,t_high
401,206.5936496,198.99822251999998,t,high,t_high
402,207.8191821,199.16342719,t,high,t_high
403,206.6688285,198.55743321999998,t,high,t_high
404,206.4126745,198.9578892,t,high,t_high
405,206.1774756,198.88431981000002,t,high,t_high
406,205.4131388,199.67579777,t,high,t_high
407,205.9533499,197.03491590000002,t,high,t_high
408,206.201079,199.64102935,t,high,t_high
409,205.301483,196.70256591999998,t,high,t_high
410,206.9440472,199.88801727,t,high,t_high
411,205.5119483,195.52149212,t,high,t_high
412,207.1489767,199.1043173,t,high,t_high
413,206.6519626,194.06636605,t,high,t_high
414,205.8997606,199.58369127,t,high,t_high
415,201.7012151,192.01863715000002,t,high,t_high
416,205.1306156,199.25909027,t,high,t_high
417,202.5316587,197.17767799,t,high,t_high
418,204.8581285,206.45290440899998,t,high,t_high
419,201.206007,194.48427264,t,high,t_high
420,204.7461881,205.69167509000002,t,high,t_high
421,198.7883233,189.80411275,t,high,t_high
422,202.8142751,205.50515964000002,t,high,t_high
423,199.9650102,188.2252766,t,high,t_high
424,203.5456799,205.209768862,t,high,t_high
425,197.6924154,186.29524449,t,high,t_high
426,204.6314228,205.227273749,t,high,t_high
427,195.6273639,184.73526241000002,t,high,t_high
428,203.886405,205.47126922,t,high,t_high
429,193.9743296,183.67347278,t,high,t_high
430,202.9225671,205.03610794000002,t,high,t_high
431,187.4557808,180.58206750000002,t,high,t_high
432,203.3692567,204.19628366199998,t,high,t_high
433,179.42067980000004,177.07242603000003,t,high,t_high
434,203.7194262,204.80192165999998,t,high,t_high
435,177.4131574,174.79122962,t,high,t_high
436,203.9389405,204.719452584,t,high,t_high
437,174.9224722,171.66263389999997,t,high,t_high
438,201.3760624,205.77563143,t,high,t_high
439,165.76768710000005,169.86523163000004,t,high,t_high
440,202.2482624,205.684083935,t,high,t_high
441,164.2097742,169.86394239999998,t,high,t_high
442,201.4613601,205.95456190000002,t,high,t_high
443,162.6867801,165.623728645,t,high,t_high
444,203.2963891,205.61281041,t,high,t_high
482,117.557,123.71114624,h,low,h_low
483,117.557,121.56560792,h,high,h_high
484,218.31,226.8809808,h,low,h_low
485,218.31,218.4161868672,h,high,h_high
496,181.588,183.02945488,h,low,h_low
497,181.588,171.2740264,h,high,h_high
500,131.836,139.57571080000002,h,low,h_low
501,131.836,136.11277144000002,h,high,h_high
504,179.50799999999904,175.04145671999905,h,low,h_low
505,179.50799999999904,169.33181351999903,h,high,h_high
506,127.546,120.27672712,h,low,h_low
507,127.546,121.92599248,h,high,h_high
538,193.18,208.57135936,h,low,h_low
539,193.18,196.78101232,h,high,h_high
548,140.963,130.65097208,h,low,h_low
549,140.963,124.93534879999999,h,high,h_high
562,144.873,142.6538904,h,low,h_low
563,144.873,152.63577071999998,h,high,h_high
566,185.33,187.48905656000002,h,low,h_low
567,185.33,179.41756736000002,h,high,h_high
570,174.485,147.4409804,h,low,h_low
571,174.485,136.151528,h,high,h_high
576,143.806,138.55851208,h,low,h_low
577,143.806,146.99840104,h,high,h_high
578,225.347,225.71921909600002,h,low,h_low
579,225.347,208.8339632,h,high,h_high
606,216.717,210.66877832,lzv_a,high,lzv_a_high
607,210.954,199.02726145,lzv_a,high,lzv_a_high
609,209.987,191.69939088,lzv_a,high,lzv_a_high
611,210.875999999999,196.89364150999901,lzv_a,high,lzv_a_high
614,214.029,206.546042,lzv_a,high,lzv_a_high
618,213.999,193.6179479,lzv_a,high,lzv_a_high
619,213.83599999999905,221.28197077999906,lzv_a,high,lzv_a_high
625,215.259,229.02731888,lzv_a,high,lzv_a_high
628,213.83599999999905,228.00190929999906,lzv_a,high,lzv_a_high
630,222.31799999999905,219.59518708999906,lzv_a,high,lzv_a_high
632,213.498,222.56099659,lzv_a,high,lzv_a_high
633,213.393,225.95976024,lzv_a,high,lzv_a_high
637,220.4,218.71412737,lzv_s,high,lzv_s_high
642,227.6,212.9871478,lzv_s,high,lzv_s_high
646,210.9,199.22206740000001,lzv_s,high,lzv_s_high
648,212.5,202.75270166,lzv_s,high,lzv_s_high
651,218.3,213.76468382000002,lzv_s,high,lzv_s_high
652,219.6,206.75652216,lzv_s,high,lzv_s_high
657,229.9,219.52400379,lzv_s,high,lzv_s_high
662,226.6,218.9301877,lzv_s,high,lzv_s_high
668,230.7,216.5621392,lzv_s,high,lzv_s_high
673,220.8,220.41652994700001,lzv_s,high,lzv_s_high
674,220.3,213.58691594,lzv_s,high,lzv_s_high
676,221.7,219.922591878,lzv_s,high,lzv_s_high
677,218.4,211.46273172,lzv_s,high,lzv_s_high
681,215.5,211.50175015,lzv_s,high,lzv_s_high
686,230.9,205.7923766,lzv_s,high,lzv_s_high
688,222.318,237.2915796,lzv_a,high,lzv_a_high
689,213.498,232.01803239999998,lzv_a,high,lzv_a_high
691,134.751461430743,129.760421880743,lzv_e19,high,lzv_e19_high
698,134.354940948694,127.348146748694,lzv_e19,low,lzv_e19_low
703,134.751461430743,127.36359843074301,lzv_e19,low,lzv_e19_low
704,139.015047417642,129.806683917642,lzv_e19,low,lzv_e19_low
708,139.015047417642,129.218261117642,lzv_e19,high,lzv_e19_high
715,134.354940948694,127.70310729869401,lzv_e19,high,lzv_e19_high
51,205.3478382,201.51374073000002,t,high,t_high
52,205.5787905,203.06354661,t,high,t_high
53,205.3456695,203.671394689,t,high,t_high
54,204.1786411,202.920011548,t,high,t_high
55,204.6350802,202.67599954,t,high,t_high
56,203.9281539,202.913203,t,high,t_high
57,201.855207,202.77105504,t,high,t_high
58,201.697306,203.01482972,t,high,t_high
59,202.9632119,202.768159273,t,high,t_high
60,201.253718,201.3243882462,t,high,t_high
61,201.6027108,201.392605616,t,high,t_high
62,198.4663264,202.03068424000003,t,high,t_high
63,202.5956725,202.358341112,t,high,t_high
64,201.6749897,202.055443763,t,high,t_high
65,200.8395949,202.70627651,t,high,t_high
66,197.3291775,200.22055718,t,high,t_high
67,200.0337696,204.1355367,t,high,t_high
68,198.9960967,196.35227545,t,high,t_high
69,201.5692552,202.65660365999997,t,high,t_high
70,197.4943407,194.86882101,t,high,t_high
71,201.8781076,202.271228844,t,high,t_high
72,197.9945127,189.3994886,t,high,t_high
73,201.7658306,202.91408844199998,t,high,t_high
74,196.451979,186.87904619,t,high,t_high
75,201.2081847,203.01456008,t,high,t_high
76,197.053332,182.6770026,t,high,t_high
77,202.1365575,204.453856145,t,high,t_high
78,191.03011730000003,178.24930365000003,t,high,t_high
79,200.9038949,203.02382399,t,high,t_high
80,189.8491626,177.73965478,t,high,t_high
81,202.9121732,201.35912764000003,t,high,t_high
82,188.0887502,172.0180752,t,high,t_high
83,201.0051767,201.514701634,t,high,t_high
84,181.1550031,167.6507486,t,high,t_high
85,202.3806438,203.67535566,t,high,t_high
86,179.13984680000004,164.24194180000003,t,high,t_high
87,201.1048499,203.88263626,t,high,t_high
88,175.43463269999995,163.77910048999996,t,high,t_high
89,201.1037267,202.52271124,t,high,t_high
90,169.9936876,163.26253519999997,t,high,t_high
91,202.9020381,204.21779335,t,high,t_high
92,170.8509622,159.30040037999999,t,high,t_high
93,202.0069413,201.868438589,t,high,t_high
94,166.7629685,158.72723356,t,high,t_high
95,202.3728056,202.21691978799998,t,high,t_high
96,165.0143779,158.61944019,t,high,t_high
97,202.6255097,200.8733674,t,high,t_high
98,163.4659843,157.06990878,t,high,t_high
99,202.3059488,203.61844127,t,high,t_high
100,154.16745590000005,152.88866027000006,t,high,t_high
101,203.1911115,202.37937015400001,t,high,t_high
445,208.3531187,208.12308054300001,t,high,t_high
446,208.7723459,208.692668794,t,high,t_high
447,208.8247368,207.28241177,t,high,t_high
448,208.2381159,207.47697471499998,t,high,t_high
449,208.7736668,206.87708565,t,high,t_high
450,208.628471,208.80375515,t,high,t_high
451,210.0005572,206.58177602,t,high,t_high
452,208.1278371,205.840670985,t,high,t_high
453,208.6083748,207.44089687000002,t,high,t_high
454,207.0973844,205.552194191,t,high,t_high
455,208.5047641,206.49956613999998,t,high,t_high
456,210.2375571,205.80165911,t,high,t_high
457,207.765517,203.60905083999998,t,high,t_high
458,209.2420273,208.29037125,t,high,t_high
459,208.1745299,205.10966214,t,high,t_high
460,207.9038526,208.025712511,t,high,t_high
461,206.6021116,203.03693128,t,high,t_high
462,208.6511852,206.87566891999998,t,high,t_high
463,205.8726019,197.67112436000002,t,high,t_high
464,207.8305254,205.92434796,t,high,t_high
465,205.272597,193.32267629,t,high,t_high
466,207.8359904,206.8560662,t,high,t_high
467,204.3584121,189.2636593,t,high,t_high
468,207.8999204,207.40489965700002,t,high,t_high
469,205.311734,189.500545,t,high,t_high
470,207.2441032,207.68018867400002,t,high,t_high
471,201.20828380000003,185.71142890000004,t,high,t_high
472,207.895434,207.145986659,t,high,t_high
473,198.7733644,185.05590611,t,high,t_high
474,208.0419987,206.26010774,t,high,t_high
475,199.2183346,182.8830883,t,high,t_high
476,165.68751609999995,164.80030632599994,t,high,t_high
477,207.9577518,203.28031356000002,t,high,t_high
478,193.361,202.78078928,h,low,h_low
479,193.361,189.8588648,h,high,h_high
480,181.182,182.55896743199997,h,low,h_low
481,181.182,179.63398632,h,high,h_high
486,203.761,217.71572559999998,h,low,h_low
487,203.761,202.900304152,h,high,h_high
494,148.885,147.25119855999998,h,low,h_low
495,148.885,150.76822552,h,high,h_high
520,184.824,156.64748640000002,h,low,h_low
521,184.824,165.3720768,h,high,h_high
532,153.822999999999,174.393282399999,h,low,h_low
533,153.822999999999,164.015007999999,h,high,h_high
536,197.972,190.93245296,h,low,h_low
537,197.972,184.05120656,h,high,h_high
546,159.91899999999902,152.81722575999902,h,low,h_low
547,159.91899999999902,158.38828119999903,h,high,h_high
556,123.79899999999901,141.139488399999,h,low,h_low
557,123.79899999999901,153.81731199999902,h,high,h_high
590,132.17700000000002,129.41452488000002,h,low,h_low
591,132.17700000000002,132.85298820000003,h,high,h_high
592,169.327,163.7001832,h,low,h_low
593,169.327,167.44669288,h,high,h_high
594,158.632,167.95817680000002,h,low,h_low
595,158.632,165.01438432,h,high,h_high
596,218.21400000000003,214.58142600000002,lzv_a,high,lzv_a_high
597,215.625,213.74222391,lzv_a,high,lzv_a_high
600,215.969,212.84371629999998,lzv_a,high,lzv_a_high
605,217.655999999999,212.766016459999,lzv_a,high,lzv_a_high
617,208.108,200.98703003,lzv_a,high,lzv_a_high
627,220.005999999999,209.958417799999,lzv_a,high,lzv_a_high
631,220.005999999999,206.850024149999,lzv_a,high,lzv_a_high
638,222.0,225.1953371,lzv_s,high,lzv_s_high
639,221.8,225.9631012,lzv_s,high,lzv_s_high
640,224.8,225.83714590000002,lzv_s,high,lzv_s_high
645,204.6,216.54830289,lzv_s,high,lzv_s_high
654,228.4,215.30670191000002,lzv_s,high,lzv_s_high
658,236.2,225.17995180999998,lzv_s,high,lzv_s_high
663,223.0,227.9547865,lzv_s,high,lzv_s_high
664,226.9,233.4608857,lzv_s,high,lzv_s_high
678,218.6,222.56315461,lzv_s,high,lzv_s_high
683,227.0,227.321875225,lzv_s,high,lzv_s_high
696,138.316198061036,131.672187436036,lzv_e19,low,lzv_e19_low
707,138.316198061036,129.995319586036,lzv_e19,high,lzv_e19_high
711,136.70855607149798,135.03586057149798,lzv_e19,low,lzv_e19_low
712,136.70855607149798,135.806436793998,lzv_e19,high,lzv_e19_high
102,206.547253,203.63727023,t,high,t_high
103,208.335522,203.4276072,t,high,t_high
104,208.1185324,204.04511578999998,t,high,t_high
105,209.3403419,203.84041446,t,high,t_high
106,209.9067194,203.68591446,t,high,t_high
107,208.579889,203.04098668,t,high,t_high
108,208.3821685,203.94621554,t,high,t_high
109,208.2036539,201.3621981,t,high,t_high
110,208.9797471,204.69845994,t,high,t_high
111,208.5397546,200.54510571,t,high,t_high
112,209.313697,204.24043704,t,high,t_high
113,208.4808905,199.76591219999997,t,high,t_high
114,209.0216119,204.48141535000002,t,high,t_high
115,208.7623542,198.3719501,t,high,t_high
116,209.1447751,204.08434661,t,high,t_high
117,209.3874988,197.74645705,t,high,t_high
118,210.2765772,203.91584371,t,high,t_high
119,206.856284,196.27854489999999,t,high,t_high
120,209.6192603,203.5212611,t,high,t_high
121,204.6528597,194.79151539999998,t,high,t_high
122,209.5949054,204.30660487,t,high,t_high
123,197.7611968,192.74292386,t,high,t_high
124,208.7929399,204.02277371,t,high,t_high
125,195.76021,189.81620477,t,high,t_high
126,208.6547236,204.52392084000002,t,high,t_high
127,195.1288017,187.4058939,t,high,t_high
128,208.9849341,204.03639900000002,t,high,t_high
129,195.5130074,185.62010479999998,t,high,t_high
130,208.6943315,203.71892665000001,t,high,t_high
131,193.9985789,185.27192074,t,high,t_high
132,209.0062004,203.82047113000002,t,high,t_high
133,192.9323648,182.56070064,t,high,t_high
134,209.2786994,204.00697313,t,high,t_high
135,188.59903180000003,176.53285828000003,t,high,t_high
136,208.1894664,204.07722579,t,high,t_high
137,182.2093599,172.28476215,t,high,t_high
138,209.7988637,204.22588067,t,high,t_high
139,176.82436940000005,171.93515360000006,t,high,t_high
140,208.8887284,203.73860152,t,high,t_high
141,174.5539899,168.45854048,t,high,t_high
142,208.649639,204.00056482,t,high,t_high
143,173.25815780000005,164.70321925000005,t,high,t_high
144,172.0559961,161.30076599999998,t,high,t_high
145,208.1890267,204.14418,t,high,t_high
146,168.512582,157.4560542,t,high,t_high
147,208.5559529,203.4322981,t,high,t_high
148,166.9760244,156.735693,t,high,t_high
149,208.0382574,202.40891632,t,high,t_high
150,163.4137346,153.65178135,t,high,t_high
151,208.4668329,202.77685669000002,t,high,t_high
343,203.7047314,208.12487783999998,t,high,t_high
344,199.7335221,207.79249393999999,t,high,t_high
345,199.3844212,208.61849339999998,t,high,t_high
346,199.7654411,208.63529059,t,high,t_high
347,201.7641675,208.69163410000002,t,high,t_high
348,200.4475369,209.07858819999998,t,high,t_high
349,201.7136841,208.30573066,t,high,t_high
350,200.0304065,208.91024995,t,high,t_high
351,202.3477117,207.94029877999998,t,high,t_high
352,198.8509456,207.75399835,t,high,t_high
353,198.0714357,208.47356152,t,high,t_high
354,200.0265201,206.5250298,t,high,t_high
355,199.2575873,208.41871339000002,t,high,t_high
356,197.2791439,204.64275030000002,t,high,t_high
357,197.5792387,208.20349253999998,t,high,t_high
358,196.656084,204.5030584,t,high,t_high
359,198.9586598,207.29042819999998,t,high,t_high
360,198.2272214,203.65292784,t,high,t_high
361,202.1435752,207.62041662,t,high,t_high
362,197.8380674,204.14334766,t,high,t_high
363,199.9420091,207.00893781000002,t,high,t_high
364,197.4813138,203.90465651000002,t,high,t_high
365,198.888324,207.31565832,t,high,t_high
366,196.9510591,202.60196452,t,high,t_high
367,198.79032880000003,207.62602904000002,t,high,t_high
368,195.5864511,199.07518954,t,high,t_high
369,200.7017598,207.39714536,t,high,t_high
370,194.8069842,197.52675374999998,t,high,t_high
371,199.8731559,206.89476242,t,high,t_high
372,192.6408495,196.35103056,t,high,t_high
373,198.3148551,207.67749039999998,t,high,t_high
374,194.4821798,195.91734102200002,t,high,t_high
375,197.65532030000003,206.97957090000003,t,high,t_high
376,191.604178,195.15629363,t,high,t_high
377,197.842951,206.6799397,t,high,t_high
378,194.1906561,194.95373025100002,t,high,t_high
379,196.95154,207.7573701,t,high,t_high
380,194.21702130000003,194.65534133900002,t,high,t_high
381,198.090976,206.92818412000003,t,high,t_high
382,192.0815708,194.48940423000002,t,high,t_high
383,196.4614412,207.2302022,t,high,t_high
384,190.630916,191.803411495,t,high,t_high
385,196.5148484,206.76669521,t,high,t_high
386,191.8124187,185.20707423,t,high,t_high
387,197.7254508,206.36910058,t,high,t_high
388,185.0333174,180.040091,t,high,t_high
389,196.732973,207.40655195,t,high,t_high
390,181.0299298,177.67108478,t,high,t_high
391,195.4620445,207.05208835,t,high,t_high
392,181.2990234,175.54593059,t,high,t_high
393,196.9887217,207.3098682,t,high,t_high
498,163.006,130.1170672,h,low,h_low
499,163.006,133.9347304,h,high,h_high
502,156.127,144.37161472,h,low,h_low
503,156.127,149.46078784000002,h,high,h_high
508,152.937,133.33566000000002,h,low,h_low
509,152.937,130.58876304,h,high,h_high
510,133.714,106.42332400000001,h,low,h_low
511,133.714,105.1703032,h,high,h_high
528,215.345999999999,196.047427199999,h,low,h_low
529,215.345999999999,195.803152799999,h,high,h_high
530,151.24200000000005,147.23415024000005,h,low,h_low
531,151.24200000000005,149.63444841600005,h,high,h_high
540,129.112,121.1380576,h,low,h_low
541,129.112,108.28951839999999,h,high,h_high
550,165.267,145.3221648,h,low,h_low
551,165.267,142.84317479999999,h,high,h_high
568,176.954,171.34031528,h,low,h_low
569,176.954,178.18642856,h,high,h_high
574,175.445,188.71416704,h,low,h_low
575,175.445,198.8552624,h,high,h_high
580,214.014,199.9650756,h,low,h_low
581,214.014,208.16842944,h,high,h_high
582,132.33100000000002,110.92252960000002,h,low,h_low
583,132.33100000000002,101.36335120000001,h,high,h_high
586,150.34799999999902,145.50945239999902,h,low,h_low
587,150.34799999999902,152.96396207999902,h,high,h_high
588,188.446,162.016972,h,low,h_low
589,188.446,166.3954096,h,high,h_high
602,213.167,204.32521304,lzv_a,high,lzv_a_high
604,217.56,211.4956429,lzv_a,high,lzv_a_high
612,198.71,214.58527850000002,lzv_a,high,lzv_a_high
615,211.250999999999,209.036149219999,lzv_a,high,lzv_a_high
621,219.887,215.77325128,lzv_a,high,lzv_a_high
629,219.887,216.05044866,lzv_a,high,lzv_a_high
635,226.4,215.28745662,lzv_s,high,lzv_s_high
644,221.6,206.19743682,lzv_s,high,lzv_s_high
653,219.0,211.85358605,lzv_s,high,lzv_s_high
655,226.1,211.7183231,lzv_s,high,lzv_s_high
656,227.2,218.28485569,lzv_s,high,lzv_s_high
661,221.8,219.58269535000002,lzv_s,high,lzv_s_high
666,226.2,223.73265568,lzv_s,high,lzv_s_high
669,234.1,220.47337814,lzv_s,high,lzv_s_high
670,224.2,215.96904795999998,lzv_s,high,lzv_s_high
687,232.6,222.85019282,lzv_s,high,lzv_s_high
695,135.775432043812,143.340879793812,lzv_e19,high,lzv_e19_high
701,135.775432043812,141.855031268812,lzv_e19,low,lzv_e19_low
709,134.710269716023,134.653453078523,lzv_e19,high,lzv_e19_high
710,134.710269716023,133.380966916023,lzv_e19,low,lzv_e19_low
0,205.6497131,204.31735622000002,t,high,t_high
1,210.33247180000004,204.69039516000004,t,high,t_high
2,208.17116830000003,205.15310324000004,t,high,t_high
3,210.4065429,204.74058490000002,t,high,t_high
4,208.4710536,204.87794783,t,high,t_high
5,207.1799211,204.73401761,t,high,t_high
6,207.8956988,205.02709004,t,high,t_high
7,206.3102645,204.12144719,t,high,t_high
8,208.8422791,204.83776428000002,t,high,t_high
9,208.9677544,203.55812863999998,t,high,t_high
10,209.6340956,205.40136604,t,high,t_high
11,207.465332,203.49929848,t,high,t_high
12,207.4913402,205.43042865,t,high,t_high
13,208.7336263,203.9251842,t,high,t_high
14,208.0919762,205.01936273,t,high,t_high
15,207.8273421,204.25725404000002,t,high,t_high
16,208.480344,204.7271028,t,high,t_high
17,206.4331241,204.9375744,t,high,t_high
18,207.5220991,205.23321937,t,high,t_high
19,207.2655238,203.79732137000002,t,high,t_high
20,206.4065691,204.864998079,t,high,t_high
21,204.51083290000003,201.28791328000003,t,high,t_high
22,206.46953080000003,204.83817909500004,t,high,t_high
23,205.2230275,200.66865559000001,t,high,t_high
24,206.5612227,204.89461125900002,t,high,t_high
25,204.3049208,200.3703361,t,high,t_high
26,206.6107138,205.14525552900002,t,high,t_high
27,204.8561282,200.08013565,t,high,t_high
28,207.4887766,204.47951272,t,high,t_high
29,204.2847894,200.58593193,t,high,t_high
30,208.1888075,204.69544905,t,high,t_high
31,205.5247074,198.91848571,t,high,t_high
32,207.3548236,205.17569872,t,high,t_high
33,204.3255574,200.35742651,t,high,t_high
34,207.1107067,204.23151449,t,high,t_high
35,202.1103614,198.78034642,t,high,t_high
36,206.3465393,204.59967497099998,t,high,t_high
37,201.9355804,196.9683187,t,high,t_high
38,208.6903725,204.40609672,t,high,t_high
39,202.0741283,196.52605450000001,t,high,t_high
40,207.1845757,204.01417543000002,t,high,t_high
41,198.5922054,193.54200409,t,high,t_high
42,207.4179707,204.63172586000002,t,high,t_high
43,188.3363579,191.20408944,t,high,t_high
44,206.9846547,205.34891609,t,high,t_high
45,187.5271321,191.3403918,t,high,t_high
46,206.1969896,204.68130133,t,high,t_high
47,185.2856496,188.99066233,t,high,t_high
48,208.174661,205.1273818,t,high,t_high
49,184.4344996,183.36331416000002,t,high,t_high
50,208.7909861,204.43695868,t,high,t_high
253,206.32,204.30081873,t,high,t_high
254,206.24,203.58305909,t,high,t_high
255,205.22,204.519014211,t,high,t_high
256,204.9,203.259147915,t,high,t_high
257,206.81,203.81155256,t,high,t_high
258,206.18,204.07986678,t,high,t_high
259,206.98,203.67769105,t,high,t_high
260,205.17,204.05205289199998,t,high,t_high
261,205.3,203.56602218,t,high,t_high
262,205.97,204.569440461,t,high,t_high
263,206.78,203.618044525,t,high,t_high
264,205.51,204.32855249099998,t,high,t_high
265,206.48,204.20927095,t,high,t_high
266,206.04,202.792308,t,high,t_high
267,206.8,203.97294327,t,high,t_high
268,203.43,201.708387785,t,high,t_high
269,205.81,204.19346777,t,high,t_high
270,203.52,200.72956019,t,high,t_high
271,205.1,203.586998682,t,high,t_high
272,203.62,200.01770918,t,high,t_high
273,206.4,205.165717742,t,high,t_high
274,201.86,196.6985631,t,high,t_high
275,205.74,203.905137165,t,high,t_high
276,196.6,191.46935366,t,high,t_high
277,204.42,205.14355090499998,t,high,t_high
278,187.82,187.8563427393,t,high,t_high
279,204.19,204.2668804555,t,high,t_high
280,185.43,185.082625917,t,high,t_high
281,205.52,204.64976206400002,t,high,t_high
282,177.67,180.68992944,t,high,t_high
283,204.31,203.751684476,t,high,t_high
284,172.44,175.52155173,t,high,t_high
285,203.0,203.842655301,t,high,t_high
286,172.55,176.83764827000002,t,high,t_high
287,204.76,203.28914034,t,high,t_high
288,173.5,174.364397891,t,high,t_high
289,203.39,202.843803291,t,high,t_high
290,167.02,172.8565536,t,high,t_high
291,204.3,203.10822956200002,t,high,t_high
292,165.04,170.87301666,t,high,t_high
293,203.89,204.27388133899998,t,high,t_high
294,167.33,169.98581667000002,t,high,t_high
295,204.13,203.9441872872,t,high,t_high
296,161.91,168.56865893,t,high,t_high
297,203.5,204.649848108,t,high,t_high
298,160.56,166.72365201,t,high,t_high
299,204.7,203.71605907999998,t,high,t_high
300,160.6,166.0651473,t,high,t_high
301,203.47,203.68475255479999,t,high,t_high
302,154.67,160.20192434999998,t,high,t_high
303,203.62,203.390304566,t,high,t_high
492,159.733,162.43606588,h,low,h_low
493,159.733,148.78284952,h,high,h_high
512,147.237,142.42114032,h,low,h_low
513,147.237,146.989879152,h,high,h_high
516,175.905,171.932484,h,low,h_low
517,175.905,172.28371752,h,high,h_high
524,169.255,163.77946,h,low,h_low
525,169.255,155.21116816,h,high,h_high
554,142.148,138.0701552,h,low,h_low
555,142.148,132.875768,h,high,h_high
560,151.929,141.35144064,h,low,h_low
561,151.929,155.82981888,h,high,h_high
564,192.132,196.04386248,h,low,h_low
565,192.132,199.1319648,h,high,h_high
572,122.92,137.43118,h,low,h_low
573,122.92,153.7257208,h,high,h_high
608,210.861,216.0341853,lzv_a,high,lzv_a_high
613,211.269,215.71356209,lzv_a,high,lzv_a_high
620,219.190999999999,218.922836904999,lzv_a,high,lzv_a_high
623,219.190999999999,229.146402109999,lzv_a,high,lzv_a_high
636,220.9,218.67684162,lzv_s,high,lzv_s_high
660,220.9,227.00795199,lzv_s,high,lzv_s_high
665,224.7,228.70099168,lzv_s,high,lzv_s_high
667,227.2,222.46928846999998,lzv_s,high,lzv_s_high
672,224.1,229.19428978,lzv_s,high,lzv_s_high
675,221.6,225.40093514999998,lzv_s,high,lzv_s_high
679,224.5,228.0216128,lzv_s,high,lzv_s_high
685,233.8,230.8068168,lzv_s,high,lzv_s_high
690,223.27,230.26170698,lzv_a,high,lzv_a_high
692,133.670092253118,124.57111687811802,lzv_e19,low,lzv_e19_low
693,137.323168932863,127.55247005786302,lzv_e19,low,lzv_e19_low
694,140.71618570270002,123.04442775270002,lzv_e19,low,lzv_e19_low
697,138.10430377547502,127.45945067547501,lzv_e19,low,lzv_e19_low
699,140.71618570270002,126.56645395270002,lzv_e19,high,lzv_e19_high
700,137.323168932863,127.94824638286302,lzv_e19,high,lzv_e19_high
705,138.10430377547502,126.65660177547501,lzv_e19,high,lzv_e19_high
706,133.670092253118,125.15296825311802,lzv_e19,high,lzv_e19_high
713,138.307014914178,123.717572914178,lzv_e19,low,lzv_e19_low
718,138.307014914178,123.69083816417802,lzv_e19,high,lzv_e19_high
202,202.6718607,223.3715387,t,high,t_high
203,202.2959399,219.85207450000001,t,high,t_high
204,202.3571384,221.1813205,t,high,t_high
205,201.886523,220.90265942000002,t,high,t_high
206,201.5717924,220.7857095,t,high,t_high
207,202.2192389,221.4696777,t,high,t_high
208,202.796034,221.87037927999998,t,high,t_high
209,201.0865987,221.49073728,t,high,t_high
210,203.1496144,224.09179289999997,t,high,t_high
211,200.5032179,219.4227327,t,high,t_high
212,201.785657,221.67493782,t,high,t_high
213,200.7413967,220.0301098,t,high,t_high
214,203.2360435,221.10505998,t,high,t_high
215,202.6437075,219.4935788,t,high,t_high
216,203.2939654,221.2317735,t,high,t_high
217,200.59644430000003,218.98921540000003,t,high,t_high
218,199.8920327,220.31275979999998,t,high,t_high
219,198.776435,216.3938623,t,high,t_high
220,201.8417651,220.88334550000002,t,high,t_high
221,199.5123381,215.40768755,t,high,t_high
222,202.7097862,221.5357784,t,high,t_high
223,197.7501266,210.41936195999997,t,high,t_high
224,200.1932294,221.4970254,t,high,t_high
225,194.7493647,207.6968398,t,high,t_high
226,200.7357017,222.371436,t,high,t_high
227,191.3404228,206.1443797,t,high,t_high
228,199.9631522,221.77829662,t,high,t_high
229,191.159899,205.96892739999998,t,high,t_high
230,201.71143480000003,222.06216278000005,t,high,t_high
231,184.6145071,201.6102973,t,high,t_high
232,201.6801427,220.7214494,t,high,t_high
233,175.78315759999995,196.15916579999995,t,high,t_high
234,201.2369145,222.50085840000003,t,high,t_high
235,173.9568929,190.82298150000003,t,high,t_high
236,200.9160786,222.77040352,t,high,t_high
237,172.5832887,186.46435105,t,high,t_high
238,200.6932564,221.2819594,t,high,t_high
239,171.112798,184.4128148,t,high,t_high
240,200.4883305,224.42164979999998,t,high,t_high
241,169.1727733,182.0377198,t,high,t_high
242,198.6985813,222.91959839999998,t,high,t_high
243,161.8563764,180.485231,t,high,t_high
244,202.1077857,222.44734119999998,t,high,t_high
245,141.3397835,180.38500670000002,t,high,t_high
246,200.9076065,223.170997,t,high,t_high
247,139.4439607,178.9705233,t,high,t_high
248,199.7234462,223.8612769,t,high,t_high
249,140.3960244,177.81810539999998,t,high,t_high
250,199.3855665,223.30013160000001,t,high,t_high
251,140.2456364,177.081383,t,high,t_high
252,201.7139815,220.40300639999998,t,high,t_high
304,209.4943852,214.82351142000002,t,high,t_high
305,209.3943037,214.56310220999998,t,high,t_high
306,210.957282,214.58731978999998,t,high,t_high
307,209.6966102,216.75975518,t,high,t_high
308,209.9556026,214.48389987,t,high,t_high
309,208.7664049,218.23640995,t,high,t_high
310,208.79763280000003,215.29122096000003,t,high,t_high
311,208.9212406,215.632981,t,high,t_high
312,209.2362412,214.44679759,t,high,t_high
313,210.53246830000003,215.17673042000004,t,high,t_high
314,209.3258225,215.86300531999998,t,high,t_high
315,210.195806,214.39375588000001,t,high,t_high
316,210.3781167,212.65031245999998,t,high,t_high
317,209.4436144,213.99934354,t,high,t_high
318,211.1328538,214.58213758,t,high,t_high
319,209.5483862,213.50435722,t,high,t_high
320,212.22935440000003,213.70482027000003,t,high,t_high
321,211.8236709,211.7770737763,t,high,t_high
322,213.1226725,214.5696784,t,high,t_high
323,209.4621185,211.84694802,t,high,t_high
324,209.8393062,214.75791416,t,high,t_high
325,209.91904330000003,209.86826491200003,t,high,t_high
326,210.8662083,213.69334714000001,t,high,t_high
327,208.0897005,208.92397956899998,t,high,t_high
328,211.6017219,216.54554085,t,high,t_high
329,208.3028669,206.90870948,t,high,t_high
330,209.4317073,214.16303569,t,high,t_high
331,208.5245018,206.08239584,t,high,t_high
332,210.692018,215.39108912,t,high,t_high
333,205.8491005,206.16377845,t,high,t_high
334,208.9359376,217.10385538,t,high,t_high
335,205.3059202,205.821285202,t,high,t_high
336,210.5842456,215.15979798,t,high,t_high
337,204.6158665,203.61971074000002,t,high,t_high
338,209.4261066,213.96842812,t,high,t_high
339,198.9136286,199.105171703,t,high,t_high
340,210.7536362,214.12926121499999,t,high,t_high
341,197.5072925,198.64790068,t,high,t_high
342,212.054521,215.15157772,t,high,t_high
488,124.827,126.09669336,h,low,h_low
489,124.827,132.45631824,h,high,h_high
490,208.2,213.00022439999998,h,low,h_low
491,208.2,202.65334919999998,h,high,h_high
514,214.449,209.41111056,h,low,h_low
515,214.449,207.3191304,h,high,h_high
518,181.109,184.57053728,h,low,h_low
519,181.109,183.31916888,h,high,h_high
522,180.726,177.1665012,h,low,h_low
523,180.726,172.9537164,h,high,h_high
526,141.384,136.0376064,h,low,h_low
527,141.384,133.90974912,h,high,h_high
534,177.533,173.34290312,h,low,h_low
535,177.533,170.1623612,h,high,h_high
542,162.895,179.35881376,h,low,h_low
543,162.895,180.9599272,h,high,h_high
544,174.43400000000003,192.39963680000002,h,low,h_low
545,174.43400000000003,182.18172176000002,h,high,h_high
552,200.178,190.28255135999999,h,low,h_low
553,200.178,193.98172535999998,h,high,h_high
558,193.254,194.14927128,h,low,h_low
559,193.254,189.55001951999998,h,high,h_high
584,156.464,149.7335864,h,low,h_low
585,156.464,154.00037312,h,high,h_high
598,209.512,226.6136385,lzv_a,high,lzv_a_high
599,213.697999999999,244.05508589999903,lzv_a,high,lzv_a_high
601,218.926,239.05897317999998,lzv_a,high,lzv_a_high
603,217.83,245.80307978000002,lzv_a,high,lzv_a_high
610,214.405,240.1888786,lzv_a,high,lzv_a_high
616,214.405,228.56937382,lzv_a,high,lzv_a_high
622,216.893,267.27193320000003,lzv_a,high,lzv_a_high
624,201.761,245.5944437,lzv_a,high,lzv_a_high
626,216.893,245.7177684,lzv_a,high,lzv_a_high
634,222.0,235.4488843,lzv_s,high,lzv_s_high
641,222.1,228.70508388,lzv_s,high,lzv_s_high
643,225.0,236.48817179,lzv_s,high,lzv_s_high
647,219.0,221.44329874,lzv_s,high,lzv_s_high
649,223.0,241.9744066,lzv_s,high,lzv_s_high
650,207.0,212.69015446,lzv_s,high,lzv_s_high
659,230.3,233.02009845,lzv_s,high,lzv_s_high
671,218.6,229.98199505,lzv_s,high,lzv_s_high
680,229.0,229.86803081,lzv_s,high,lzv_s_high
682,226.7,228.223296831,lzv_s,high,lzv_s_high
684,228.9,228.79773035050002,lzv_s,high,lzv_s_high
702,135.50409614886,141.62093344885997,lzv_e19,low,lzv_e19_low
714,137.72094701349,146.26649451349,lzv_e19,high,lzv_e19_high
716,135.50409614886,139.54421072385998,lzv_e19,high,lzv_e19_high
717,137.72094701349,149.79657351349,lzv_e19,low,lzv_e19_low


==> csv_results/037_cv_results/resnet18.csv <==
peak_power,predicted_power,source,excitation_class,source_key
205.6497131,213.70405090000003,t,high,t_high
210.33247180000004,213.20416509000003,t,high,t_high
208.17116830000003,213.64844833000004,t,high,t_high
210.4065429,213.45145034,t,high,t_high
208.4710536,213.74834564,t,high,t_high
207.1799211,213.9776999,t,high,t_high
207.8956988,212.95386524,t,high,t_high
206.3102645,213.19898898,t,high,t_high
208.8422791,213.59406162000002,t,high,t_high
208.9677544,212.60056161999998,t,high,t_high
209.6340956,212.98860857,t,high,t_high
207.465332,212.48323487,t,high,t_high
207.4913402,213.366704,t,high,t_high
208.7336263,212.36960016,t,high,t_high
208.0919762,213.04226597000002,t,high,t_high
207.8273421,212.90954055,t,high,t_high
208.480344,213.21497634,t,high,t_high
206.4331241,212.28967919,t,high,t_high
207.5220991,212.596113,t,high,t_high
207.2655238,212.05290871,t,high,t_high
206.4065691,213.06455620000003,t,high,t_high
204.51083290000003,210.67070118000004,t,high,t_high
206.46953080000003,213.00907158000004,t,high,t_high
205.2230275,208.68565036,t,high,t_high
206.5612227,212.97433846,t,high,t_high
204.3049208,210.42798011,t,high,t_high
206.6107138,213.06915175,t,high,t_high
204.8561282,208.15291232,t,high,t_high
207.4887766,212.80567417999998,t,high,t_high
204.2847894,207.55691084999998,t,high,t_high
208.1888075,212.86561508,t,high,t_high
205.5247074,207.86625736000002,t,high,t_high
207.3548236,213.27361784000001,t,high,t_high
204.3255574,205.43256465000002,t,high,t_high
207.1107067,212.95471805,t,high,t_high
202.1103614,205.10136488999999,t,high,t_high
206.3465393,212.80357908,t,high,t_high
201.9355804,204.01291555999998,t,high,t_high
208.6903725,212.93749660999998,t,high,t_high
202.0741283,202.07425168161402,t,high,t_high
207.1845757,213.08209356,t,high,t_high
198.5922054,198.022758129,t,high,t_high
207.4179707,212.29546524,t,high,t_high
188.3363579,193.51853642999998,t,high,t_high
206.9846547,213.02090809999999,t,high,t_high
187.5271321,193.14344942999998,t,high,t_high
206.1969896,212.61131194,t,high,t_high
185.2856496,188.10035441,t,high,t_high
208.174661,212.15407453999998,t,high,t_high
184.4344996,184.83554468900002,t,high,t_high
208.7909861,212.74311864999999,t,high,t_high
205.3478382,207.16391958000003,t,high,t_high
205.5787905,207.56375398,t,high,t_high
205.3456695,208.26620835000003,t,high,t_high
204.1786411,207.24275491999998,t,high,t_high
204.6350802,205.95548283,t,high,t_high
203.9281539,207.40397853000002,t,high,t_high
201.855207,202.6936536,t,high,t_high
201.697306,205.71140354,t,high,t_high
202.9632119,205.819400315,t,high,t_high
201.253718,205.20535697,t,high,t_high
201.6027108,203.55925525,t,high,t_high
198.4663264,202.1568489,t,high,t_high
202.5956725,204.331089752,t,high,t_high
201.6749897,204.43706545,t,high,t_high
200.8395949,202.52734571000002,t,high,t_high
197.3291775,201.36670375999998,t,high,t_high
200.0337696,202.67387566,t,high,t_high
198.9960967,201.90655925000002,t,high,t_high
201.5692552,205.00332195,t,high,t_high
197.4943407,199.4281692,t,high,t_high
201.8781076,205.36444713999998,t,high,t_high
197.9945127,198.33871998200001,t,high,t_high
201.7658306,204.38733356999998,t,high,t_high
196.451979,197.473661034,t,high,t_high
201.2081847,208.05277977,t,high,t_high
197.053332,202.23413950000003,t,high,t_high
202.1365575,209.08992026,t,high,t_high
191.03011730000003,196.76993980000003,t,high,t_high
200.9038949,206.63933038000002,t,high,t_high
189.8491626,195.94483121,t,high,t_high
202.9121732,206.13824589,t,high,t_high
188.0887502,194.57603222,t,high,t_high
201.0051767,205.78212904,t,high,t_high
181.1550031,186.53398918,t,high,t_high
202.3806438,204.62041761,t,high,t_high
179.13984680000004,180.93444608800004,t,high,t_high
201.1048499,205.24031384,t,high,t_high
175.43463269999995,181.47031040999994,t,high,t_high
201.1037267,204.13292353,t,high,t_high
169.9936876,179.20907413999998,t,high,t_high
202.9020381,208.93564581,t,high,t_high
170.8509622,175.6275171,t,high,t_high
202.0069413,207.75516731,t,high,t_high
166.7629685,176.94010096,t,high,t_high
202.3728056,209.21106716,t,high,t_high
165.0143779,176.765531,t,high,t_high
202.6255097,207.89356195000002,t,high,t_high
163.4659843,173.6313817,t,high,t_high
202.3059488,208.42999527,t,high,t_high
154.16745590000005,161.76369166000006,t,high,t_high
203.1911115,208.9145925,t,high,t_high
206.547253,211.00827987000002,t,low,h_low
208.335522,214.57088617,t,high,h_high
208.1185324,207.643266426,t,low,h_low
209.3403419,211.76660017,t,high,h_high
209.9067194,214.0976092,t,low,h_low
208.579889,214.97516941,t,high,h_high
208.3821685,201.35058182,t,low,h_low
208.2036539,202.6486571,t,high,h_high
208.9797471,207.870779445,t,low,h_low
208.5397546,197.365246,t,high,h_high
209.313697,203.88663309999998,t,low,h_low
208.4808905,216.52926509,t,high,h_high
209.0216119,212.86870552000002,t,low,h_low
208.7623542,220.89305629,t,high,h_high
209.1447751,224.9782005,t,low,h_low
209.3874988,230.9060757,t,high,h_high
210.2765772,232.7814516,t,high,lzv_a_high
206.856284,224.60626489999999,t,high,lzv_a_high
209.6192603,227.61208348,t,high,lzv_a_high
204.6528597,217.81850061,t,high,lzv_a_high
209.5949054,211.95860918999998,t,high,lzv_s_high
197.7611968,208.1069372,t,high,lzv_s_high
208.7929399,214.9932638,t,high,lzv_s_high
195.76021,199.65758852,t,high,lzv_s_high
208.6547236,218.10770198,t,high,lzv_s_high
195.1288017,201.29001341,t,high,lzv_s_high
208.9849341,208.768275986,t,high,lzv_s_high
195.5130074,189.78353536,t,high,lzv_s_high
208.6943315,208.319073183,t,high,lzv_a_high
193.9985789,204.35697275,t,low,lzv_e19_low
209.0062004,213.0451798,t,low,lzv_e19_low
192.9323648,187.95099650999998,t,low,lzv_e19_low
209.2786994,215.08292696,t,low,lzv_e19_low
188.59903180000003,183.56669321000004,t,high,lzv_e19_high
208.1894664,212.0842128,t,high,lzv_e19_high
182.2093599,189.14797184,t,high,lzv_e19_high
209.7988637,221.48090916,t,high,lzv_e19_high
176.82436940000005,179.04382639000005,t,low,lzv_e19_low
208.8887284,211.80086351,t,high,lzv_e19_high


==> csv_results/037_cv_results/resnet18_all.csv <==
id,peak_power,predicted_power,source,excitation_class,source_key
51,205.3478382,205.056931762,t,high,t_high
52,205.5787905,205.3961857099,t,high,t_high
53,205.3456695,204.549391974,t,high,t_high
54,204.1786411,205.400886791,t,high,t_high
55,204.6350802,204.91501936400002,t,high,t_high
56,203.9281539,205.23135161000002,t,high,t_high
57,201.855207,204.68766505000002,t,high,t_high
58,201.697306,205.55812234,t,high,t_high
59,202.9632119,204.85313041,t,high,t_high
60,201.253718,203.67495882,t,high,t_high
61,201.6027108,204.48290374,t,high,t_high
62,198.4663264,203.60193522,t,high,t_high
63,202.5956725,204.52128931000001,t,high,t_high
64,201.6749897,202.94906941,t,high,t_high
65,200.8395949,204.96384473,t,high,t_high
66,197.3291775,202.05369259999998,t,high,t_high
67,200.0337696,204.76227405,t,high,t_high
68,198.9960967,201.52812047,t,high,t_high
69,201.5692552,205.22024069999998,t,high,t_high
70,197.4943407,199.55582817,t,high,t_high
71,201.8781076,204.63031267,t,high,t_high
72,197.9945127,194.63729907,t,high,t_high
73,201.7658306,205.07000392999998,t,high,t_high
74,196.451979,191.26165709,t,high,t_high
75,201.2081847,204.5016513,t,high,t_high
76,197.053332,186.75558708,t,high,t_high
77,202.1365575,205.24443066,t,high,t_high
78,191.03011730000003,183.46081960000004,t,high,t_high
79,200.9038949,205.38876173,t,high,t_high
80,189.8491626,176.57670072,t,high,t_high
81,202.9121732,205.40871786000002,t,high,t_high
82,188.0887502,170.3774162,t,high,t_high
83,201.0051767,205.20786987,t,high,t_high
84,181.1550031,169.30766745,t,high,t_high
85,202.3806438,205.18868597,t,high,t_high
86,179.13984680000004,166.27388600000003,t,high,t_high
87,201.1048499,205.01009741000001,t,high,t_high
88,175.43463269999995,163.80646381999995,t,high,t_high
89,201.1037267,205.2259477,t,high,t_high
90,169.9936876,159.762432,t,high,t_high
91,202.9020381,205.3594846,t,high,t_high
92,170.8509622,159.6193147,t,high,t_high
93,202.0069413,205.22572092,t,high,t_high
94,166.7629685,156.24254724,t,high,t_high
95,202.3728056,204.27066164,t,high,t_high
96,165.0143779,157.6537868,t,high,t_high
97,202.6255097,204.0149512,t,high,t_high
98,163.4659843,153.58461160000002,t,high,t_high
99,202.3059488,203.9925618,t,high,t_high
100,154.16745590000005,152.76762293100006,t,high,t_high
101,203.1911115,204.045392082,t,high,t_high
445,208.3531187,204.73570676,t,high,t_high
446,208.7723459,205.09290043000001,t,high,t_high
447,208.8247368,204.53005582,t,high,t_high
448,208.2381159,204.75396987,t,high,t_high
449,208.7736668,204.79071632,t,high,t_high
450,208.628471,204.36437496,t,high,t_high
451,210.0005572,204.76607851,t,high,t_high
452,208.1278371,203.9043609,t,high,t_high
453,208.6083748,204.53479374,t,high,t_high
454,207.0973844,203.93833532000002,t,high,t_high
455,208.5047641,203.47291908999998,t,high,t_high
456,210.2375571,204.50009256,t,high,t_high
457,207.765517,203.01888924,t,high,t_high
458,209.2420273,204.64695321,t,high,t_high
459,208.1745299,203.73950913000002,t,high,t_high
460,207.9038526,204.7279551,t,high,t_high
461,206.6021116,202.73758007,t,high,t_high
462,208.6511852,204.92201695,t,high,t_high
463,205.8726019,200.18921979,t,high,t_high
464,207.8305254,204.55385248,t,high,t_high
465,205.272597,198.25857151,t,high,t_high
466,207.8359904,204.51554434,t,high,t_high
467,204.3584121,195.31659621,t,high,t_high
468,207.8999204,204.64725212000002,t,high,t_high
469,205.311734,193.33287354,t,high,t_high
470,207.2441032,204.90053798000002,t,high,t_high
471,201.20828380000003,192.35400784000004,t,high,t_high
472,207.895434,204.80279167,t,high,t_high
473,198.7733644,190.40088002,t,high,t_high
474,208.0419987,204.9909222,t,high,t_high
475,199.2183346,187.851776,t,high,t_high
476,165.68751609999995,164.93653334799995,t,high,t_high
477,207.9577518,205.20571118,t,high,t_high
478,193.361,180.93049904,h,low,h_low
479,193.361,183.15570248,h,high,h_high
480,181.182,174.0782088,h,low,h_low
481,181.182,176.7814032,h,high,h_high
486,203.761,202.90655550399998,h,low,h_low
487,203.761,202.14532312,h,high,h_high
494,148.885,141.91464688,h,low,h_low
495,148.885,137.95788063999998,h,high,h_high
520,184.824,154.4879448,h,low,h_low
521,184.824,162.23540880000002,h,high,h_high
532,153.822999999999,170.849433999999,h,low,h_low
533,153.822999999999,159.460059279999,h,high,h_high
536,197.972,184.71413408,h,low,h_low
537,197.972,184.72494872000001,h,high,h_high
546,159.91899999999902,148.062291519999,h,low,h_low
547,159.91899999999902,150.671730399999,h,high,h_high
556,123.79899999999901,127.614274239999,h,low,h_low
557,123.79899999999901,140.10308319999902,h,high,h_high
590,132.17700000000002,118.18189128000002,h,low,h_low
591,132.17700000000002,123.09349536000002,h,high,h_high
592,169.327,147.8525488,h,low,h_low
593,169.327,161.62272304,h,high,h_high
594,158.632,162.56161504,h,low,h_low
595,158.632,167.95090960000002,h,high,h_high
596,218.21400000000003,207.97142035000002,lzv_a,high,lzv_a_high
597,215.625,211.2240328,lzv_a,high,lzv_a_high
600,215.969,202.0593958,lzv_a,high,lzv_a_high
605,217.655999999999,206.81311413999902,lzv_a,high,lzv_a_high
617,208.108,198.397469,lzv_a,high,lzv_a_high
627,220.005999999999,237.043999799999,lzv_a,high,lzv_a_high
631,220.005999999999,238.265614899999,lzv_a,high,lzv_a_high
638,222.0,214.0861117,lzv_s,high,lzv_s_high
639,221.8,214.89263103000002,lzv_s,high,lzv_s_high
640,224.8,215.15987890000002,lzv_s,high,lzv_s_high
645,204.6,209.8342457,lzv_s,high,lzv_s_high
654,228.4,208.03538462,lzv_s,high,lzv_s_high
658,236.2,212.08099249999998,lzv_s,high,lzv_s_high
663,223.0,214.51056338,lzv_s,high,lzv_s_high
664,226.9,215.69667516,lzv_s,high,lzv_s_high
678,218.6,206.30332209,lzv_s,high,lzv_s_high
683,227.0,214.2009945,lzv_s,high,lzv_s_high
696,138.316198061036,127.77925171103601,lzv_e19,low,lzv_e19_low
707,138.316198061036,139.140253111036,lzv_e19,high,lzv_e19_high
711,136.70855607149798,127.86827532149798,lzv_e19,low,lzv_e19_low
712,136.70855607149798,127.81660132149798,lzv_e19,high,lzv_e19_high
102,206.547253,200.93082596000002,t,high,t_high
103,208.335522,200.7770136,t,high,t_high
104,208.1185324,200.66972388,t,high,t_high
105,209.3403419,200.57732718,t,high,t_high
106,209.9067194,200.74948675,t,high,t_high
107,208.579889,200.21549280000002,t,high,t_high
108,208.3821685,200.8859947,t,high,t_high
109,208.2036539,199.45411534000002,t,high,t_high
110,208.9797471,200.78276606,t,high,t_high
111,208.5397546,198.96349070000002,t,high,t_high
112,209.313697,200.74292456,t,high,t_high
113,208.4808905,198.7103962,t,high,t_high
114,209.0216119,200.56739380000002,t,high,t_high
115,208.7623542,198.1822714,t,high,t_high
116,209.1447751,200.65118468,t,high,t_high
117,209.3874988,197.6117518,t,high,t_high
118,210.2765772,200.5414937,t,high,t_high
119,206.856284,196.72853161999998,t,high,t_high
120,209.6192603,200.57573068,t,high,t_high
121,204.6528597,195.2087377,t,high,t_high
122,209.5949054,200.23523089,t,high,t_high
123,197.7611968,193.58594929999998,t,high,t_high
124,208.7929399,200.13685586,t,high,t_high
125,195.76021,191.8221155,t,high,t_high
126,208.6547236,200.10430915,t,high,t_high
127,195.1288017,190.36668275,t,high,t_high
128,208.9849341,199.99938012,t,high,t_high
129,195.5130074,188.15707770999998,t,high,t_high
130,208.6943315,199.87517815,t,high,t_high
131,193.9985789,185.83212806,t,high,t_high
132,209.0062004,199.94184681000002,t,high,t_high
133,192.9323648,183.1767998,t,high,t_high
134,209.2786994,199.29738709999998,t,high,t_high
135,188.59903180000003,178.85463974000004,t,high,t_high
136,208.1894664,199.47862809999998,t,high,t_high
137,182.2093599,175.37264762,t,high,t_high
138,209.7988637,199.06811802,t,high,t_high
139,176.82436940000005,173.37817015000005,t,high,t_high
140,208.8887284,199.43576381999998,t,high,t_high
141,174.5539899,172.17756412,t,high,t_high
142,208.649639,199.2127275,t,high,t_high
143,173.25815780000005,169.15636333000006,t,high,t_high
144,172.0559961,166.82354623999998,t,high,t_high
145,208.1890267,199.20943616,t,high,t_high
146,168.512582,164.95787542000002,t,high,t_high
147,208.5559529,199.06519242,t,high,t_high
148,166.9760244,160.7816506,t,high,t_high
149,208.0382574,199.01943161999998,t,high,t_high
150,163.4137346,157.38574739999999,t,high,t_high
151,208.4668329,198.83922840000002,t,high,t_high
343,203.7047314,200.31805684,t,high,t_high
344,199.7335221,201.271419101,t,high,t_high
345,199.3844212,200.29519682,t,high,t_high
346,199.7654411,201.215202492,t,high,t_high
347,201.7641675,200.339932405,t,high,t_high
348,200.4475369,200.855450226,t,high,t_high
349,201.7136841,200.65075152,t,high,t_high
350,200.0304065,200.333555125,t,high,t_high
351,202.3477117,200.69491904999998,t,high,t_high
352,198.8509456,199.17061365299998,t,high,t_high
353,198.0714357,200.40593915,t,high,t_high
354,200.0265201,197.31001333,t,high,t_high
355,199.2575873,200.73919486,t,high,t_high
356,197.2791439,196.63819011200002,t,high,t_high
357,197.5792387,200.52216436999998,t,high,t_high
358,196.656084,196.163338969,t,high,t_high
359,198.9586598,201.08065911999998,t,high,t_high
360,198.2272214,196.32710330999998,t,high,t_high
361,202.1435752,200.66786254,t,high,t_high
362,197.8380674,196.0526395,t,high,t_high
363,199.9420091,200.589748877,t,high,t_high
364,197.4813138,195.870210375,t,high,t_high
365,198.888324,200.70816174,t,high,t_high
366,196.9510591,195.2592504,t,high,t_high
367,198.79032880000003,200.3136119,t,high,t_high
368,195.5864511,194.30851912,t,high,t_high
369,200.7017598,200.33697519999998,t,high,t_high
370,194.8069842,193.19433160999998,t,high,t_high
371,199.8731559,200.541322184,t,high,t_high
372,192.6408495,192.4651403721,t,high,t_high
373,198.3148551,200.26911013,t,high,t_high
374,194.4821798,191.98878821000002,t,high,t_high
375,197.65532030000003,200.50335188000003,t,high,t_high
376,191.604178,191.23917404899998,t,high,t_high
377,197.842951,200.23626637,t,high,t_high
378,194.1906561,190.56235918000002,t,high,t_high
379,196.95154,200.13882986,t,high,t_high
380,194.21702130000003,189.96204200000003,t,high,t_high
381,198.090976,200.3188503,t,high,t_high
382,192.0815708,189.77663776,t,high,t_high
383,196.4614412,200.1987388,t,high,t_high
384,190.630916,186.56018648000003,t,high,t_high
385,196.5148484,199.67850380500002,t,high,t_high
386,191.8124187,180.433056,t,high,t_high
387,197.7254508,199.94996641,t,high,t_high
388,185.0333174,175.24468621999998,t,high,t_high
389,196.732973,199.49307466,t,high,t_high
390,181.0299298,172.61570134,t,high,t_high
391,195.4620445,200.05991516,t,high,t_high
392,181.2990234,171.7833668,t,high,t_high
393,196.9887217,199.24786657,t,high,t_high
498,163.006,141.0273784,h,low,h_low
499,163.006,144.0109384,h,high,h_high
502,156.127,155.723610064,h,low,h_low
503,156.127,160.84475536000002,h,high,h_high
508,152.937,134.66331744000001,h,low,h_low
509,152.937,138.47867760000003,h,high,h_high
510,133.714,117.60432399999999,h,low,h_low
511,133.714,117.6633472,h,high,h_high
528,215.345999999999,189.872181599999,h,low,h_low
529,215.345999999999,191.733604799999,h,high,h_high
530,151.24200000000005,149.05157232000005,h,low,h_low
531,151.24200000000005,152.00843944800005,h,high,h_high
540,129.112,125.242252,h,low,h_low
541,129.112,124.0102096,h,high,h_high
550,165.267,149.459892,h,low,h_low
551,165.267,148.0436856,h,high,h_high
568,176.954,172.38922352,h,low,h_low
569,176.954,174.0110516,h,high,h_high
574,175.445,180.2012216,h,low,h_low
575,175.445,188.4951128,h,high,h_high
580,214.014,192.94134960000002,h,low,h_low
581,214.014,195.40543440000002,h,high,h_high
582,132.33100000000002,120.22857280000002,h,low,h_low
583,132.33100000000002,120.25525120000002,h,high,h_high
586,150.34799999999902,147.84570647999902,h,low,h_low
587,150.34799999999902,149.72637124799903,h,high,h_high
588,188.446,162.57322575999999,h,low,h_low
589,188.446,160.9658752,h,high,h_high
602,213.167,212.873365463,lzv_a,high,lzv_a_high
604,217.56,218.961080489,lzv_a,high,lzv_a_high
612,198.71,212.57679108000002,lzv_a,high,lzv_a_high
615,211.250999999999,214.695992899999,lzv_a,high,lzv_a_high
621,219.887,219.684256587,lzv_a,high,lzv_a_high
629,219.887,218.08344879,lzv_a,high,lzv_a_high
635,226.4,217.389221,lzv_s,high,lzv_s_high
644,221.6,215.70670447999998,lzv_s,high,lzv_s_high
653,219.0,213.2269057,lzv_s,high,lzv_s_high
655,226.1,212.78324379999998,lzv_s,high,lzv_s_high
656,227.2,212.1616731,lzv_s,high,lzv_s_high
661,221.8,213.6568684,lzv_s,high,lzv_s_high
666,226.2,217.79846569999998,lzv_s,high,lzv_s_high
669,234.1,215.9874149,lzv_s,high,lzv_s_high
670,224.2,212.10983564,lzv_s,high,lzv_s_high
687,232.6,217.5782607,lzv_s,high,lzv_s_high
695,135.775432043812,131.793281493812,lzv_e19,high,lzv_e19_high
701,135.775432043812,131.638759293812,lzv_e19,low,lzv_e19_low
709,134.710269716023,126.200677016023,lzv_e19,high,lzv_e19_high
710,134.710269716023,126.68431209102299,lzv_e19,low,lzv_e19_low
152,200.0566074,205.49872365,t,high,t_high
153,198.4381801,206.2033113,t,high,t_high
154,199.3765912,207.70121718000001,t,high,t_high
155,198.4024017,206.11841410000002,t,high,t_high
156,197.868804,207.03147914000002,t,high,t_high
157,200.0187102,206.36858608,t,high,t_high
158,194.0952603,206.60479884,t,high,t_high
159,199.1730498,204.94007095,t,high,t_high
160,198.2021954,204.95781865,t,high,t_high
161,198.8507651,205.51659382,t,high,t_high
162,196.8899866,205.12643609999998,t,high,t_high
163,199.3500773,206.02204771,t,high,t_high
164,198.4377975,204.71504259999998,t,high,t_high
165,198.4251961,204.99791299999998,t,high,t_high
166,197.5497636,204.43161982,t,high,t_high
167,199.3270281,206.18397509000002,t,high,t_high
168,198.1877155,204.53346495,t,high,t_high
169,198.3643915,206.94766651,t,high,t_high
170,196.7413771,204.27903369999999,t,high,t_high
171,198.589003,205.87926607999998,t,high,t_high
172,189.7185878,202.31076464999998,t,high,t_high
173,199.3068403,206.74830078,t,high,t_high
174,189.0297507,202.05376289999998,t,high,t_high
175,199.0986878,206.70080489,t,high,t_high
176,190.0599319,200.7440391,t,high,t_high
177,198.9614243,205.56818074,t,high,t_high
178,191.8808587,199.57001469,t,high,t_high
179,200.0472822,206.10037045,t,high,t_high
180,160.9996981,193.8034711,t,high,t_high
181,200.2588478,206.83218156,t,high,t_high
182,162.9990487,192.2251786,t,high,t_high
183,201.1168851,207.35168715,t,high,t_high
184,150.4191741,189.900728,t,high,t_high
185,198.5689288,206.1306319,t,high,t_high
186,151.7304589,186.4335949,t,high,t_high
187,201.6129844,205.63922800999998,t,high,t_high
188,152.3733217,186.2425766,t,high,t_high
189,200.2548684,205.43386648999999,t,high,t_high
190,151.6407093,184.80038199999998,t,high,t_high
191,201.6513742,205.92763011,t,high,t_high
192,152.2015127,183.3198365,t,high,t_high
193,203.6212821,206.32240716,t,high,t_high
194,153.2771057,183.5525807,t,high,t_high
195,202.4175551,206.00890597,t,high,t_high
196,143.470799,183.259971,t,high,t_high
197,203.1543612,204.761475275,t,high,t_high
198,143.6551737,180.6326854,t,high,t_high
199,203.1996009,206.73060460000002,t,high,t_high
200,143.27656130000003,177.24772920000004,t,high,t_high
201,204.6995134,205.280476288,t,high,t_high
394,203.1609852,208.1385969,t,high,t_high
395,205.7816176,208.79746178,t,high,t_high
396,206.5000746,208.71181348000002,t,high,t_high
397,204.860893,209.14933638,t,high,t_high
398,206.4684075,208.35578980000003,t,high,t_high
399,206.575359,208.98256177,t,high,t_high
400,205.4323033,207.277845495,t,high,t_high
401,206.5936496,208.66163502999999,t,high,t_high
402,207.8191821,207.72797566900002,t,high,t_high
403,206.6688285,207.545276643,t,high,t_high
404,206.4126745,208.23670721000002,t,high,t_high
405,206.1774756,208.95609801,t,high,t_high
406,205.4131388,208.67807689,t,high,t_high
407,205.9533499,208.08593267,t,high,t_high
408,206.201079,208.50135108999999,t,high,t_high
409,205.301483,208.1282244,t,high,t_high
410,206.9440472,207.96231562,t,high,t_high
411,205.5119483,208.44993863,t,high,t_high
412,207.1489767,209.94520169999998,t,high,t_high
413,206.6519626,207.068649736,t,high,t_high
414,205.8997606,207.340336919,t,high,t_high
415,201.7012151,205.30705643000002,t,high,t_high
416,205.1306156,208.45939663,t,high,t_high
417,202.5316587,198.95479829,t,high,t_high
418,204.8581285,204.62833711,t,high,t_high
419,201.206007,196.69790327,t,high,t_high
420,204.7461881,204.95691019,t,high,t_high
421,198.7883233,194.46686848,t,high,t_high
422,202.8142751,203.397116145,t,high,t_high
423,199.9650102,193.32215779,t,high,t_high
424,203.5456799,203.47537979740002,t,high,t_high
425,197.6924154,189.54326539,t,high,t_high
426,204.6314228,202.88295452,t,high,t_high
427,195.6273639,186.87796242000002,t,high,t_high
428,203.886405,203.38591432799998,t,high,t_high
429,193.9743296,184.38372589,t,high,t_high
430,202.9225671,203.33156345,t,high,t_high
431,187.4557808,180.7388309,t,high,t_high
432,203.3692567,203.877986524,t,high,t_high
433,179.42067980000004,175.09996535000005,t,high,t_high
434,203.7194262,203.8491551125,t,high,t_high
435,177.4131574,172.60525005,t,high,t_high
436,203.9389405,204.325687018,t,high,t_high
437,174.9224722,167.70212521,t,high,t_high
438,201.3760624,204.48030271,t,high,t_high
439,165.76768710000005,167.25757489000006,t,high,t_high
440,202.2482624,204.50901105999998,t,high,t_high
441,164.2097742,165.744422152,t,high,t_high
442,201.4613601,204.16565203000002,t,high,t_high
443,162.6867801,162.69338787096999,t,high,t_high
444,203.2963891,204.52694246,t,high,t_high
482,117.557,99.0084152,h,low,h_low
483,117.557,101.1567944,h,high,h_high
484,218.31,216.11320644,h,low,h_low
485,218.31,210.34665744,h,high,h_high
496,181.588,189.72612256,h,low,h_low
497,181.588,180.757759744,h,high,h_high
500,131.836,125.62866736000001,h,low,h_low
501,131.836,135.543757,h,high,h_high
504,179.50799999999904,177.81883775999904,h,low,h_low
505,179.50799999999904,172.25387639999903,h,high,h_high
506,127.546,112.86651328,h,low,h_low
507,127.546,114.8775688,h,high,h_high
538,193.18,206.90248168,h,low,h_low
539,193.18,203.40409432,h,high,h_high
548,140.963,122.8800476,h,low,h_low
549,140.963,128.37967759999998,h,high,h_high
562,144.873,122.25103439999998,h,low,h_low
563,144.873,133.1489712,h,high,h_high
566,185.33,185.95398910400002,h,low,h_low
567,185.33,178.8757184,h,high,h_high
570,174.485,145.20017,h,low,h_low
571,174.485,149.95274384,h,high,h_high
576,143.806,119.89331920000001,h,low,h_low
577,143.806,135.2987056,h,high,h_high
578,225.347,217.96045376,h,low,h_low
579,225.347,216.17740712,h,high,h_high
606,216.717,221.17032210000002,lzv_a,high,lzv_a_high
607,210.954,205.93427392,lzv_a,high,lzv_a_high
609,209.987,198.8146442,lzv_a,high,lzv_a_high
611,210.875999999999,210.14841862099902,lzv_a,high,lzv_a_high
614,214.029,212.50726595,lzv_a,high,lzv_a_high
618,213.999,211.04220073,lzv_a,high,lzv_a_high
619,213.83599999999905,221.92628334999904,lzv_a,high,lzv_a_high
625,215.259,225.12655429999998,lzv_a,high,lzv_a_high
628,213.83599999999905,226.97126158999905,lzv_a,high,lzv_a_high
630,222.31799999999905,222.76627282899904,lzv_a,high,lzv_a_high
632,213.498,216.26782122999998,lzv_a,high,lzv_a_high
633,213.393,224.8534929,lzv_a,high,lzv_a_high
637,220.4,225.09949593000002,lzv_s,high,lzv_s_high
642,227.6,225.64297577,lzv_s,high,lzv_s_high
646,210.9,214.41011096,lzv_s,high,lzv_s_high
648,212.5,200.74481661,lzv_s,high,lzv_s_high
651,218.3,222.4721632,lzv_s,high,lzv_s_high
652,219.6,217.2032436,lzv_s,high,lzv_s_high
657,229.9,223.84421109000002,lzv_s,high,lzv_s_high
662,226.6,224.21863888,lzv_s,high,lzv_s_high
668,230.7,220.08547929999997,lzv_s,high,lzv_s_high
673,220.8,227.34699853,lzv_s,high,lzv_s_high
674,220.3,218.806438144,lzv_s,high,lzv_s_high
676,221.7,224.46237728,lzv_s,high,lzv_s_high
677,218.4,224.97277164000002,lzv_s,high,lzv_s_high
681,215.5,224.0665501,lzv_s,high,lzv_s_high
686,230.9,215.21963615,lzv_s,high,lzv_s_high
688,222.318,232.37298475,lzv_a,high,lzv_a_high
689,213.498,224.5184868,lzv_a,high,lzv_a_high
691,134.751461430743,136.047072705743,lzv_e19,high,lzv_e19_high
698,134.354940948694,132.567788098694,lzv_e19,low,lzv_e19_low
703,134.751461430743,133.862756183243,lzv_e19,low,lzv_e19_low
704,139.015047417642,133.705690742642,lzv_e19,low,lzv_e19_low
708,139.015047417642,134.780210342642,lzv_e19,high,lzv_e19_high
715,134.354940948694,134.015271951194,lzv_e19,high,lzv_e19_high
0,205.6497131,213.70405090000003,t,high,t_high
1,210.33247180000004,213.20416509000003,t,high,t_high
2,208.17116830000003,213.64844833000004,t,high,t_high
3,210.4065429,213.45145034,t,high,t_high
4,208.4710536,213.74834564,t,high,t_high
5,207.1799211,213.9776999,t,high,t_high
6,207.8956988,212.95386524,t,high,t_high
7,206.3102645,213.19898898,t,high,t_high
8,208.8422791,213.59406162000002,t,high,t_high
9,208.9677544,212.60056161999998,t,high,t_high
10,209.6340956,212.98860857,t,high,t_high
11,207.465332,212.48323487,t,high,t_high
12,207.4913402,213.366704,t,high,t_high
13,208.7336263,212.36960016,t,high,t_high
14,208.0919762,213.04226597000002,t,high,t_high
15,207.8273421,212.90954055,t,high,t_high
16,208.480344,213.21497634,t,high,t_high
17,206.4331241,212.28967919,t,high,t_high
18,207.5220991,212.596113,t,high,t_high
19,207.2655238,212.05290871,t,high,t_high
20,206.4065691,213.06455620000003,t,high,t_high
21,204.51083290000003,210.67070118000004,t,high,t_high
22,206.46953080000003,213.00907158000004,t,high,t_high
23,205.2230275,208.68565036,t,high,t_high
24,206.5612227,212.97433846,t,high,t_high
25,204.3049208,210.42798011,t,high,t_high
26,206.6107138,213.06915175,t,high,t_high
27,204.8561282,208.15291232,t,high,t_high
28,207.4887766,212.80567417999998,t,high,t_high
29,204.2847894,207.55691084999998,t,high,t_high
30,208.1888075,212.86561508,t,high,t_high
31,205.5247074,207.86625736000002,t,high,t_high
32,207.3548236,213.27361784000001,t,high,t_high
33,204.3255574,205.43256465000002,t,high,t_high
34,207.1107067,212.95471805,t,high,t_high
35,202.1103614,205.10136488999999,t,high,t_high
36,206.3465393,212.80357908,t,high,t_high
37,201.9355804,204.01291555999998,t,high,t_high
38,208.6903725,212.93749660999998,t,high,t_high
39,202.0741283,202.07425168161402,t,high,t_high
40,207.1845757,213.08209356,t,high,t_high
41,198.5922054,198.022758129,t,high,t_high
42,207.4179707,212.29546524,t,high,t_high
43,188.3363579,193.51853642999998,t,high,t_high
44,206.9846547,213.02090809999999,t,high,t_high
45,187.5271321,193.14344942999998,t,high,t_high
46,206.1969896,212.61131194,t,high,t_high
47,185.2856496,188.10035441,t,high,t_high
48,208.174661,212.15407453999998,t,high,t_high
49,184.4344996,184.83554468900002,t,high,t_high
50,208.7909861,212.74311864999999,t,high,t_high
253,206.32,208.13608138,t,high,t_high
254,206.24,208.22496348,t,high,t_high
255,205.22,208.14053885,t,high,t_high
256,204.9,207.96411382,t,high,t_high
257,206.81,208.13040263,t,high,t_high
258,206.18,209.65582463,t,high,t_high
259,206.98,207.8184466,t,high,t_high
260,205.17,209.18409753999998,t,high,t_high
261,205.3,208.156188415,t,high,t_high
262,205.97,209.92163897,t,high,t_high
263,206.78,208.73654445,t,high,t_high
264,205.51,209.20052249999998,t,high,t_high
265,206.48,208.21541725199998,t,high,t_high
266,206.04,208.80207575,t,high,t_high
267,206.8,208.48775081000002,t,high,t_high
268,203.43,207.46752626,t,high,t_high
269,205.81,208.45010606,t,high,t_high
270,203.52,206.43046255000002,t,high,t_high
271,205.1,208.53406675,t,high,t_high
272,203.62,205.5538285,t,high,t_high
273,206.4,209.88633954,t,high,t_high
274,201.86,202.20420728200003,t,high,t_high
275,205.74,208.36150297,t,high,t_high
276,196.6,197.621682034,t,high,t_high
277,204.42,211.26459506999998,t,high,t_high
278,187.82,193.0008075,t,high,t_high
279,204.19,211.14336276,t,high,t_high
280,185.43,191.1698225,t,high,t_high
281,205.52,211.25543548000002,t,high,t_high
282,177.67,183.76566860999998,t,high,t_high
283,204.31,207.53607269,t,high,t_high
284,172.44,178.92728202,t,high,t_high
285,203.0,207.77695234,t,high,t_high
286,172.55,177.92898608000002,t,high,t_high
287,204.76,206.99977381,t,high,t_high
288,173.5,175.294599288,t,high,t_high
289,203.39,207.52546393999998,t,high,t_high
290,167.02,173.05567771,t,high,t_high
291,204.3,207.32919683,t,high,t_high
292,165.04,174.25538654,t,high,t_high
293,203.89,209.92360771,t,high,t_high
294,167.33,172.10655490000002,t,high,t_high
295,204.13,209.87822601,t,high,t_high
296,161.91,172.08713246,t,high,t_high
297,203.5,210.33826156,t,high,t_high
298,160.56,172.3111531,t,high,t_high
299,204.7,209.96805225,t,high,t_high
300,160.6,170.76539739999998,t,high,t_high
301,203.47,209.59404647,t,high,t_high
302,154.67,162.26623576,t,high,t_high
303,203.62,209.343481,t,high,t_high
492,159.733,164.38798456,h,low,h_low
493,159.733,166.23946696000002,h,high,h_high
512,147.237,146.741070288,h,low,h_low
513,147.237,149.76874776,h,high,h_high
516,175.905,180.2781024,h,low,h_low
517,175.905,182.57833608,h,high,h_high
524,169.255,161.91769216,h,low,h_low
525,169.255,163.4584816,h,high,h_high
554,142.148,140.99081636,h,low,h_low
555,142.148,130.4876432,h,high,h_high
560,151.929,146.2659768,h,low,h_low
561,151.929,160.32730392,h,high,h_high
564,192.132,196.14635856,h,low,h_low
565,192.132,204.79012392,h,high,h_high
572,122.92,139.4418352,h,low,h_low
573,122.92,145.3741672,h,high,h_high
608,210.861,233.3658744,lzv_a,high,lzv_a_high
613,211.269,229.0189809,lzv_a,high,lzv_a_high
620,219.190999999999,237.183823179999,lzv_a,high,lzv_a_high
623,219.190999999999,232.35664090999902,lzv_a,high,lzv_a_high
636,220.9,223.26370379,lzv_s,high,lzv_s_high
660,220.9,231.24574040000002,lzv_s,high,lzv_s_high
665,224.7,230.9003239,lzv_s,high,lzv_s_high
667,227.2,231.09737851999998,lzv_s,high,lzv_s_high
672,224.1,233.55297837999998,lzv_s,high,lzv_s_high
675,221.6,227.76121171,lzv_s,high,lzv_s_high
679,224.5,224.283341886,lzv_s,high,lzv_s_high
685,233.8,228.07052796000002,lzv_s,high,lzv_s_high
690,223.27,222.894741683,lzv_a,high,lzv_a_high
692,133.670092253118,141.55147887811802,lzv_e19,low,lzv_e19_low
693,137.323168932863,140.39630543286302,lzv_e19,low,lzv_e19_low
694,140.71618570270002,136.9260141777,lzv_e19,low,lzv_e19_low
697,138.10430377547502,142.520563875475,lzv_e19,low,lzv_e19_low
699,140.71618570270002,136.8872324277,lzv_e19,high,lzv_e19_high
700,137.323168932863,140.286562932863,lzv_e19,high,lzv_e19_high
705,138.10430377547502,143.38368242547503,lzv_e19,high,lzv_e19_high
706,133.670092253118,142.55860510311803,lzv_e19,high,lzv_e19_high
713,138.307014914178,139.995732189178,lzv_e19,low,lzv_e19_low
718,138.307014914178,140.52276988917802,lzv_e19,high,lzv_e19_high
202,202.6718607,210.2866041,t,high,t_high
203,202.2959399,209.97804938000002,t,high,t_high
204,202.3571384,210.4544678,t,high,t_high
205,201.886523,209.78396078,t,high,t_high
206,201.5717924,210.2646033,t,high,t_high
207,202.2192389,209.62504202,t,high,t_high
208,202.796034,209.94106334999998,t,high,t_high
209,201.0865987,209.48618605,t,high,t_high
210,203.1496144,210.23060876,t,high,t_high
211,200.5032179,209.49965686000002,t,high,t_high
212,201.785657,210.51720909999997,t,high,t_high
213,200.7413967,209.44544862,t,high,t_high
214,203.2360435,210.39538506,t,high,t_high
215,202.6437075,209.22422485,t,high,t_high
216,203.2939654,210.22171949999998,t,high,t_high
217,200.59644430000003,208.58698010000003,t,high,t_high
218,199.8920327,210.33280449999998,t,high,t_high
219,198.776435,207.58514198,t,high,t_high
220,201.8417651,210.39366006,t,high,t_high
221,199.5123381,205.99032535999999,t,high,t_high
222,202.7097862,210.2436593,t,high,t_high
223,197.7501266,202.06667345,t,high,t_high
224,200.1932294,210.33207238,t,high,t_high
225,194.7493647,200.58668604,t,high,t_high
226,200.7357017,210.2959806,t,high,t_high
227,191.3404228,198.6826162,t,high,t_high
228,199.9631522,210.5089213,t,high,t_high
229,191.159899,197.3671321,t,high,t_high
230,201.71143480000003,210.68622708000004,t,high,t_high
231,184.6145071,194.07143366,t,high,t_high
232,201.6801427,210.64557168000002,t,high,t_high
233,175.78315759999995,191.51783709999995,t,high,t_high
234,201.2369145,211.05578792,t,high,t_high
235,173.9568929,184.39497761,t,high,t_high
236,200.9160786,210.94001219999998,t,high,t_high
237,172.5832887,181.15449974999999,t,high,t_high
238,200.6932564,210.98643605,t,high,t_high
239,171.112798,179.78390702,t,high,t_high
240,200.4883305,210.773436,t,high,t_high
241,169.1727733,176.93302436,t,high,t_high
242,198.6985813,210.6907399,t,high,t_high
243,161.8563764,175.350596,t,high,t_high
244,202.1077857,211.04003878999998,t,high,t_high
245,141.3397835,175.2632149,t,high,t_high
246,200.9076065,211.35764500000002,t,high,t_high
247,139.4439607,174.0277037,t,high,t_high
248,199.7234462,211.48438741,t,high,t_high
249,140.3960244,170.822959,t,high,t_high
250,199.3855665,211.71812096000002,t,high,t_high
251,140.2456364,171.2567411,t,high,t_high
252,201.7139815,211.71260819999998,t,high,t_high
304,209.4943852,218.4784313,t,high,t_high
305,209.3943037,218.2260829,t,high,t_high
306,210.957282,218.39301179999998,t,high,t_high
307,209.6966102,218.18453871,t,high,t_high
308,209.9556026,218.64749465,t,high,t_high
309,208.7664049,218.30224078,t,high,t_high
310,208.79763280000003,218.46318408000002,t,high,t_high
311,208.9212406,218.112335,t,high,t_high
312,209.2362412,218.25849444,t,high,t_high
313,210.53246830000003,217.62951597000003,t,high,t_high
314,209.3258225,218.4468359,t,high,t_high
315,210.195806,215.98887442,t,high,t_high
316,210.3781167,218.71381971,t,high,t_high
317,209.4436144,213.51955342,t,high,t_high
318,211.1328538,218.59476818,t,high,t_high
319,209.5483862,212.27580532000002,t,high,t_high
320,212.22935440000003,218.35304460000003,t,high,t_high
321,211.8236709,211.443833743,t,high,t_high
322,213.1226725,218.54917405,t,high,t_high
323,209.4621185,210.73263383100002,t,high,t_high
324,209.8393062,218.69685851,t,high,t_high
325,209.91904330000003,209.87618875240003,t,high,t_high
326,210.8662083,218.65489196000001,t,high,t_high
327,208.0897005,208.785860705,t,high,t_high
328,211.6017219,218.53345178,t,high,t_high
329,208.3028669,205.89447158,t,high,t_high
330,209.4317073,218.73640835999998,t,high,t_high
331,208.5245018,205.13418059,t,high,t_high
332,210.692018,218.72627219999998,t,high,t_high
333,205.8491005,206.24394909,t,high,t_high
334,208.9359376,218.68097389,t,high,t_high
335,205.3059202,203.867016395,t,high,t_high
336,210.5842456,218.64261415,t,high,t_high
337,204.6158665,202.85015222200002,t,high,t_high
338,209.4261066,218.3622391,t,high,t_high
339,198.9136286,200.149884971,t,high,t_high
340,210.7536362,218.5610736,t,high,t_high
341,197.5072925,197.569901812,t,high,t_high
342,212.054521,218.6605373,t,high,t_high
488,124.827,107.1183552,h,low,h_low
489,124.827,129.51098088,h,high,h_high
490,208.2,191.0136636,h,low,h_low
491,208.2,186.23389559999998,h,high,h_high
514,214.449,203.46906624000002,h,low,h_low
515,214.449,201.51524496000002,h,high,h_high
518,181.109,169.104176,h,low,h_low
519,181.109,175.18509464000002,h,high,h_high
522,180.726,166.47687552,h,low,h_low
523,180.726,168.7208616,h,high,h_high
526,141.384,119.39579399999998,h,low,h_low
527,141.384,141.54707830799998,h,high,h_high
534,177.533,165.97296559999998,h,low,h_low
535,177.533,172.72713943999997,h,high,h_high
542,162.895,164.30119278400002,h,low,h_low
543,162.895,168.14905408,h,high,h_high
544,174.43400000000003,176.171442008,h,low,h_low
545,174.43400000000003,173.51785752800004,h,high,h_high
552,200.178,189.98766576,h,low,h_low
553,200.178,188.08442736,h,high,h_high
558,193.254,180.6500352,h,low,h_low
559,193.254,182.12679504,h,high,h_high
584,156.464,132.242852,h,low,h_low
585,156.464,142.16331992,h,high,h_high
598,209.512,210.29278629,lzv_a,high,lzv_a_high
599,213.697999999999,214.95124193999902,lzv_a,high,lzv_a_high
601,218.926,224.48454730999998,lzv_a,high,lzv_a_high
603,217.83,227.83334262000002,lzv_a,high,lzv_a_high
610,214.405,199.04437272,lzv_a,high,lzv_a_high
616,214.405,205.363102,lzv_a,high,lzv_a_high
622,216.893,240.101081,lzv_a,high,lzv_a_high
624,201.761,238.7685888,lzv_a,high,lzv_a_high
626,216.893,239.22751248,lzv_a,high,lzv_a_high
634,222.0,231.15413432,lzv_s,high,lzv_s_high
641,222.1,214.8039101,lzv_s,high,lzv_s_high
643,225.0,216.58346832,lzv_s,high,lzv_s_high
647,219.0,226.33516,lzv_s,high,lzv_s_high
649,223.0,210.63298096,lzv_s,high,lzv_s_high
650,207.0,202.39423298,lzv_s,high,lzv_s_high
659,230.3,218.87505452000002,lzv_s,high,lzv_s_high
671,218.6,226.5930037,lzv_s,high,lzv_s_high
680,229.0,215.31105665,lzv_s,high,lzv_s_high
682,226.7,217.13263318999998,lzv_s,high,lzv_s_high
684,228.9,214.27897705,lzv_s,high,lzv_s_high
702,135.50409614886,144.31245864885997,lzv_e19,low,lzv_e19_low
714,137.72094701349,137.77661626348998,lzv_e19,high,lzv_e19_high
716,135.50409614886,141.70862524886,lzv_e19,high,lzv_e19_high
717,137.72094701349,138.25454567349,lzv_e19,low,lzv_e19_low


==> csv_results/037_cv_results/resnet50.csv <==
peak_power,predicted_power,source,excitation_class,source_key
205.6497131,206.29377883400002,t,high,t_high
210.33247180000004,209.68916005200003,t,high,t_high
208.17116830000003,207.83709201200003,t,high,t_high
210.4065429,208.69788578,t,high,t_high
208.4710536,206.046330695,t,high,t_high
207.1799211,204.71073977,t,high,t_high
207.8956988,207.94942463799998,t,high,t_high
206.3102645,202.89991443,t,high,t_high
208.8422791,208.06844331800002,t,high,t_high
208.9677544,204.27146628,t,high,t_high
209.6340956,206.73665657,t,high,t_high
207.465332,203.107315,t,high,t_high
207.4913402,205.37623650999998,t,high,t_high
208.7336263,202.60352048,t,high,t_high
208.0919762,205.78656338000002,t,high,t_high
207.8273421,199.98156002000002,t,high,t_high
208.480344,205.33296121,t,high,t_high
206.4331241,201.00462086,t,high,t_high
207.5220991,204.85301212,t,high,t_high
207.2655238,201.38758262000002,t,high,t_high
206.4065691,204.50756145000003,t,high,t_high
204.51083290000003,205.07980036800004,t,high,t_high
206.46953080000003,205.78920460000003,t,high,t_high
205.2230275,202.72459086,t,high,t_high
206.5612227,205.37518262,t,high,t_high
204.3049208,200.69211529999998,t,high,t_high
206.6107138,204.31000310000002,t,high,t_high
204.8561282,199.74212489,t,high,t_high
207.4887766,205.38950703,t,high,t_high
204.2847894,197.04733339999999,t,high,t_high
208.1888075,207.12597083,t,high,t_high
205.5247074,199.33739368000002,t,high,t_high
207.3548236,207.98365855,t,high,t_high
204.3255574,199.2806615,t,high,t_high
207.1107067,207.596103691,t,high,t_high
202.1103614,199.48090732999998,t,high,t_high
206.3465393,204.706029938,t,high,t_high
201.9355804,206.7970904,t,high,t_high
208.6903725,207.237732198,t,high,t_high
202.0741283,199.5265172,t,high,t_high
207.1845757,205.911551621,t,high,t_high
198.5922054,194.47375456,t,high,t_high
207.4179707,202.72316309,t,high,t_high
188.3363579,188.581242994,t,high,t_high
206.9846547,205.769236122,t,high,t_high
187.5271321,188.60349960099998,t,high,t_high
206.1969896,206.32098811999998,t,high,t_high
185.2856496,182.85682775,t,high,t_high
208.174661,207.59143610799998,t,high,t_high
184.4344996,185.67515656100002,t,high,t_high
208.7909861,214.84092128,t,high,t_high
205.3478382,215.4955509,t,high,t_high
205.5787905,216.36378306,t,high,t_high
205.3456695,214.45463251,t,high,t_high
204.1786411,212.41041561999998,t,high,t_high
204.6350802,213.59682159,t,high,t_high
203.9281539,212.5747647,t,high,t_high
201.855207,210.19949200000002,t,high,t_high
201.697306,209.2371568,t,high,t_high
202.9632119,211.33006220000001,t,high,t_high
201.253718,212.78522408999999,t,high,t_high
201.6027108,205.76013652,t,high,t_high
198.4663264,209.39068539000002,t,high,t_high
202.5956725,206.63574854,t,high,t_high
201.6749897,215.17356895,t,high,t_high
200.8395949,204.20491074,t,high,t_high
197.3291775,207.78321938,t,high,t_high
200.0337696,200.594278565,t,high,t_high
198.9960967,206.34710485000002,t,high,t_high
201.5692552,202.76271186,t,high,t_high
197.4943407,206.45643836000002,t,high,t_high
201.8781076,204.00188896,t,high,t_high
197.9945127,207.7612235,t,high,t_high
201.7658306,202.72623309,t,high,t_high
196.451979,205.9173231,t,high,t_high
201.2081847,205.27681685000002,t,high,t_high
197.053332,205.59365658000002,t,high,t_high
202.1365575,204.80112061,t,high,t_high
191.03011730000003,200.40724329000003,t,high,t_high
200.9038949,205.78470696000002,t,high,t_high
189.8491626,201.4588243,t,high,t_high
202.9121732,206.56478986000002,t,high,t_high
188.0887502,201.0163464,t,high,t_high
201.0051767,205.7959203,t,high,t_high
181.1550031,191.5326859,t,high,t_high
202.3806438,205.11953739,t,high,t_high
179.13984680000004,191.19350395000004,t,high,t_high
201.1048499,202.84812248,t,high,t_high
175.43463269999995,185.95118811999996,t,high,t_high
201.1037267,204.81275615,t,high,t_high
169.9936876,182.76731719999998,t,high,t_high
202.9020381,205.50811819,t,high,t_high
170.8509622,183.44910249,t,high,t_high
202.0069413,199.941108095,t,high,t_high
166.7629685,177.75931381,t,high,t_high
202.3728056,199.48729344999998,t,high,t_high
165.0143779,177.27328728,t,high,t_high
202.6255097,201.27060132,t,high,t_high
163.4659843,177.528596,t,high,t_high
202.3059488,199.84763865000002,t,high,t_high
154.16745590000005,166.76188100000005,t,high,t_high
203.1911115,172.49273780000001,t,low,h_low
206.547253,240.684244,t,high,h_high
208.335522,204.72575986,t,low,h_low
208.1185324,229.33587921999998,t,high,h_high
209.3403419,191.2253579,t,low,h_low
209.9067194,245.56715909999997,t,high,h_high
208.579889,177.93646,t,low,h_low
208.3821685,282.4757071,t,high,h_high
208.2036539,195.93431195,t,low,h_low
208.9797471,201.3151719,t,high,h_high
208.5397546,196.77105411000002,t,low,h_low
209.313697,254.1758548,t,high,h_high
208.4808905,186.418037,t,low,h_low
209.0216119,279.1488028,t,high,h_high
208.7623542,194.0908267,t,low,h_low
209.1447751,222.4549234,t,high,h_high
209.3874988,205.70207632,t,low,h_low
210.2765772,229.97765959999998,t,high,h_high
206.856284,213.25681484999998,t,low,h_low
209.6192603,230.1463555,t,high,h_high
204.6528597,186.0587972,t,low,h_low
209.5949054,197.8441226,t,high,h_high
197.7611968,168.6357471,t,low,h_low
208.7929399,233.73114759999999,t,high,h_high
195.76021,189.51400202,t,low,h_low
208.6547236,257.0616092,t,high,h_high
195.1288017,177.74382505,t,low,h_low
208.9849341,201.015441,t,high,h_high
195.5130074,197.011244052,t,high,lzv_a_high
208.6943315,191.5152658,t,high,lzv_a_high
193.9985789,192.43797968,t,high,lzv_a_high
209.0062004,211.83239348,t,high,lzv_a_high
192.9323648,187.50265521,t,high,lzv_a_high
209.2786994,200.16855741,t,high,lzv_a_high
188.59903180000003,181.58231945000003,t,high,lzv_s_high
208.1894664,197.99023484999998,t,high,lzv_s_high
182.2093599,183.23828031000002,t,high,lzv_s_high
209.7988637,201.8945848,t,high,lzv_s_high
176.82436940000005,152.05869160000006,t,high,lzv_s_high
208.8887284,210.65074124199998,t,high,lzv_s_high
174.5539899,163.80003469000002,t,high,lzv_s_high
208.649639,196.57843400000002,t,high,lzv_s_high
173.25815780000005,178.95575621000006,t,high,lzv_s_high
172.0559961,162.30162388,t,high,lzv_s_high
208.1890267,197.51088271,t,high,lzv_e19_high
168.512582,154.83784115,t,low,lzv_e19_low
208.5559529,200.93468439999998,t,high,lzv_e19_high
166.9760244,161.54628744,t,low,lzv_e19_low


==> csv_results/037_cv_results/resnet50_all.csv <==
id,peak_power,predicted_power,source,excitation_class,source_key
152,200.0566074,209.3305593,t,high,t_high
153,198.4381801,208.52204940000001,t,high,t_high
154,199.3765912,210.74309506,t,high,t_high
155,198.4024017,209.5307792,t,high,t_high
156,197.868804,208.92788204000001,t,high,t_high
157,200.0187102,209.91767191999998,t,high,t_high
158,194.0952603,207.66291959,t,high,t_high
159,199.1730498,209.06510232,t,high,t_high
160,198.2021954,206.48073168,t,high,t_high
161,198.8507651,210.39609005,t,high,t_high
162,196.8899866,206.0407482,t,high,t_high
163,199.3500773,208.88659881,t,high,t_high
164,198.4377975,208.78027512,t,high,t_high
165,198.4251961,209.17793115999999,t,high,t_high
166,197.5497636,205.99235612,t,high,t_high
167,199.3270281,209.684901,t,high,t_high
168,198.1877155,206.39203078,t,high,t_high
169,198.3643915,207.68307610000002,t,high,t_high
170,196.7413771,205.37807651,t,high,t_high
171,198.589003,210.4618928,t,high,t_high
172,189.7185878,202.07506456,t,high,t_high
173,199.3068403,210.9976184,t,high,t_high
174,189.0297507,202.09838612,t,high,t_high
175,199.0986878,208.39576666,t,high,t_high
176,190.0599319,203.2822731,t,high,t_high
177,198.9614243,209.29973432,t,high,t_high
178,191.8808587,202.4214735,t,high,t_high
179,200.0472822,210.16280640000002,t,high,t_high
180,160.9996981,195.1914038,t,high,t_high
181,200.2588478,208.38488442000002,t,high,t_high
182,162.9990487,193.2523448,t,high,t_high
183,201.1168851,210.78117505999998,t,high,t_high
184,150.4191741,190.72094249999998,t,high,t_high
185,198.5689288,208.7069079,t,high,t_high
186,151.7304589,185.8172064,t,high,t_high
187,201.6129844,209.62335769999999,t,high,t_high
188,152.3733217,184.74580559999998,t,high,t_high
189,200.2548684,209.08343979,t,high,t_high
190,151.6407093,184.3725222,t,high,t_high
191,201.6513742,210.3825836,t,high,t_high
192,152.2015127,182.9905731,t,high,t_high
193,203.6212821,210.0650104,t,high,t_high
194,153.2771057,180.20474554999998,t,high,t_high
195,202.4175551,210.14835879999998,t,high,t_high
196,143.470799,181.655146,t,high,t_high
197,203.1543612,208.74737309,t,high,t_high
198,143.6551737,179.4417247,t,high,t_high
199,203.1996009,209.47450184000002,t,high,t_high
200,143.27656130000003,177.14414180000003,t,high,t_high
201,204.6995134,210.75394531,t,high,t_high
394,203.1609852,206.90158675,t,high,t_high
395,205.7816176,208.19760775,t,high,t_high
396,206.5000746,206.15431819900002,t,high,t_high
397,204.860893,207.30044918000002,t,high,t_high
398,206.4684075,208.16745459900002,t,high,t_high
399,206.575359,208.41770707,t,high,t_high
400,205.4323033,208.01740854,t,high,t_high
401,206.5936496,209.92783218,t,high,t_high
402,207.8191821,208.436899011,t,high,t_high
403,206.6688285,207.354556089,t,high,t_high
404,206.4126745,205.865243979,t,high,t_high
405,206.1774756,208.94728326,t,high,t_high
406,205.4131388,205.89934460900002,t,high,t_high
407,205.9533499,207.201368632,t,high,t_high
408,206.201079,206.3700158492,t,high,t_high
409,205.301483,205.53594918599998,t,high,t_high
410,206.9440472,207.071802011,t,high,t_high
411,205.5119483,205.6010298254,t,high,t_high
412,207.1489767,206.541829485,t,high,t_high
413,206.6519626,204.64576391,t,high,t_high
414,205.8997606,209.11945861,t,high,t_high
415,201.7012151,201.237793758,t,high,t_high
416,205.1306156,206.311322808,t,high,t_high
417,202.5316587,201.60569342,t,high,t_high
418,204.8581285,209.91574662,t,high,t_high
419,201.206007,197.73788691,t,high,t_high
420,204.7461881,208.53316731,t,high,t_high
421,198.7883233,193.4705209,t,high,t_high
422,202.8142751,210.38343549,t,high,t_high
423,199.9650102,191.6017249,t,high,t_high
424,203.5456799,210.92649145000001,t,high,t_high
425,197.6924154,189.88586879,t,high,t_high
426,204.6314228,209.81406754,t,high,t_high
427,195.6273639,185.52478134,t,high,t_high
428,203.886405,210.89273975,t,high,t_high
429,193.9743296,180.06406691,t,high,t_high
430,202.9225671,208.11792003000002,t,high,t_high
431,187.4557808,178.59129169000002,t,high,t_high
432,203.3692567,209.3642734,t,high,t_high
433,179.42067980000004,170.07694889000004,t,high,t_high
434,203.7194262,208.17442108999998,t,high,t_high
435,177.4131574,170.09529799999999,t,high,t_high
436,203.9389405,207.62859912,t,high,t_high
437,174.9224722,167.29596659999999,t,high,t_high
438,201.3760624,210.74315349,t,high,t_high
439,165.76768710000005,165.45380426000006,t,high,t_high
440,202.2482624,209.76595891,t,high,t_high
441,164.2097742,165.01230308,t,high,t_high
442,201.4613601,208.18850958000002,t,high,t_high
443,162.6867801,160.72853572,t,high,t_high
444,203.2963891,210.1308943,t,high,t_high
482,117.557,103.33868864,h,low,h_low
483,117.557,123.8137712,h,high,h_high
484,218.31,218.556720312,h,low,h_low
485,218.31,214.85944896,h,high,h_high
496,181.588,171.33106096,h,low,h_low
497,181.588,187.5044668,h,high,h_high
500,131.836,123.74562784000001,h,low,h_low
501,131.836,137.66981176000002,h,high,h_high
504,179.50799999999904,168.31965503999905,h,low,h_low
505,179.50799999999904,176.08409939999905,h,high,h_high
506,127.546,111.89754160000001,h,low,h_low
507,127.546,124.13608984000001,h,high,h_high
538,193.18,201.28961248000002,h,low,h_low
539,193.18,198.4352272,h,high,h_high
548,140.963,123.50005999999999,h,low,h_low
549,140.963,132.94538384,h,high,h_high
562,144.873,128.8917984,h,low,h_low
563,144.873,139.65772704,h,high,h_high
566,185.33,176.37434000000002,h,low,h_low
567,185.33,181.73977376000002,h,high,h_high
570,174.485,146.94931280000003,h,low,h_low
571,174.485,158.7157424,h,high,h_high
576,143.806,125.43974896,h,low,h_low
577,143.806,137.15583832000002,h,high,h_high
578,225.347,208.43636600000002,h,low,h_low
579,225.347,210.47950832,h,high,h_high
606,216.717,221.12098342000002,lzv_a,high,lzv_a_high
607,210.954,211.93166219600002,lzv_a,high,lzv_a_high
609,209.987,196.25612052,lzv_a,high,lzv_a_high
611,210.875999999999,208.836145409999,lzv_a,high,lzv_a_high
614,214.029,212.963448962,lzv_a,high,lzv_a_high
618,213.999,196.01935122,lzv_a,high,lzv_a_high
619,213.83599999999905,167.89992849999905,lzv_a,high,lzv_a_high
625,215.259,168.8243989,lzv_a,high,lzv_a_high
628,213.83599999999905,168.79222499999904,lzv_a,high,lzv_a_high
630,222.31799999999905,177.28387579999904,lzv_a,high,lzv_a_high
632,213.498,174.408074,lzv_a,high,lzv_a_high
633,213.393,170.81984590000002,lzv_a,high,lzv_a_high
637,220.4,230.7759279,lzv_s,high,lzv_s_high
642,227.6,220.64665080999998,lzv_s,high,lzv_s_high
646,210.9,217.31392490000002,lzv_s,high,lzv_s_high
648,212.5,207.76457255,lzv_s,high,lzv_s_high
651,218.3,230.3559744,lzv_s,high,lzv_s_high
652,219.6,209.78799483999998,lzv_s,high,lzv_s_high
657,229.9,233.04875359000002,lzv_s,high,lzv_s_high
662,226.6,233.2607839,lzv_s,high,lzv_s_high
668,230.7,221.22972079,lzv_s,high,lzv_s_high
673,220.8,227.96697756,lzv_s,high,lzv_s_high
674,220.3,224.27955062,lzv_s,high,lzv_s_high
676,221.7,220.4662524,lzv_s,high,lzv_s_high
677,218.4,225.1710735,lzv_s,high,lzv_s_high
681,215.5,231.2127858,lzv_s,high,lzv_s_high
686,230.9,235.71347312,lzv_s,high,lzv_s_high
688,222.318,170.5947398,lzv_a,high,lzv_a_high
689,213.498,163.2248852,lzv_a,high,lzv_a_high
691,134.751461430743,138.326069705743,lzv_e19,high,lzv_e19_high
698,134.354940948694,142.57906314869402,lzv_e19,low,lzv_e19_low
703,134.751461430743,135.21617499824302,lzv_e19,low,lzv_e19_low
704,139.015047417642,141.00059444264198,lzv_e19,low,lzv_e19_low
708,139.015047417642,141.288714267642,lzv_e19,high,lzv_e19_high
715,134.354940948694,141.296688698694,lzv_e19,high,lzv_e19_high
51,205.3478382,212.85251119,t,high,t_high
52,205.5787905,212.4427426,t,high,t_high
53,205.3456695,211.49555762,t,high,t_high
54,204.1786411,212.85101143999998,t,high,t_high
55,204.6350802,210.82106429,t,high,t_high
56,203.9281539,210.45667262,t,high,t_high
57,201.855207,211.38232404000001,t,high,t_high
58,201.697306,209.45290968,t,high,t_high
59,202.9632119,211.5404547,t,high,t_high
60,201.253718,209.4846567,t,high,t_high
61,201.6027108,212.77965970000002,t,high,t_high
62,198.4663264,207.25250948000001,t,high,t_high
63,202.5956725,212.16007829,t,high,t_high
64,201.6749897,208.65875915,t,high,t_high
65,200.8395949,213.49998791000002,t,high,t_high
66,197.3291775,208.08572365999999,t,high,t_high
67,200.0337696,210.33288532,t,high,t_high
68,198.9960967,203.42786826,t,high,t_high
69,201.5692552,211.76588199999998,t,high,t_high
70,197.4943407,201.73916182000002,t,high,t_high
71,201.8781076,213.19657481,t,high,t_high
72,197.9945127,198.1145218838,t,high,t_high
73,201.7658306,211.92519602,t,high,t_high
74,196.451979,196.063422888,t,high,t_high
75,201.2081847,211.77661501,t,high,t_high
76,197.053332,193.72320731000002,t,high,t_high
77,202.1365575,210.64315810000002,t,high,t_high
78,191.03011730000003,189.18383485000004,t,high,t_high
79,200.9038949,212.42182915,t,high,t_high
80,189.8491626,183.36848848,t,high,t_high
81,202.9121732,211.59027399000001,t,high,t_high
82,188.0887502,176.57490121,t,high,t_high
83,201.0051767,213.00505318,t,high,t_high
84,181.1550031,174.30877664,t,high,t_high
85,202.3806438,212.05617524000002,t,high,t_high
86,179.13984680000004,171.49808300000004,t,high,t_high
87,201.1048499,211.71542196000001,t,high,t_high
88,175.43463269999995,169.10612910999996,t,high,t_high
89,201.1037267,212.07721898,t,high,t_high
90,169.9936876,177.62651290999997,t,high,t_high
91,202.9020381,210.1929185,t,high,t_high
92,170.8509622,174.50303054,t,high,t_high
93,202.0069413,210.2548517,t,high,t_high
94,166.7629685,170.46634984,t,high,t_high
95,202.3728056,210.95336638,t,high,t_high
96,165.0143779,159.54384285,t,high,t_high
97,202.6255097,210.8772174,t,high,t_high
98,163.4659843,168.19126714,t,high,t_high
99,202.3059488,208.7763548,t,high,t_high
100,154.16745590000005,165.16918850000005,t,high,t_high
101,203.1911115,211.09369024,t,high,t_high
445,208.3531187,203.3917519,t,high,t_high
446,208.7723459,200.0063697,t,high,t_high
447,208.8247368,199.5047504,t,high,t_high
448,208.2381159,201.03727705,t,high,t_high
449,208.7736668,202.11485699,t,high,t_high
450,208.628471,198.7948739,t,high,t_high
451,210.0005572,201.4683898,t,high,t_high
452,208.1278371,200.7232953,t,high,t_high
453,208.6083748,201.2831945,t,high,t_high
454,207.0973844,199.87447360000002,t,high,t_high
455,208.5047641,198.40163321999998,t,high,t_high
456,210.2375571,201.4047498,t,high,t_high
457,207.765517,201.24374303,t,high,t_high
458,209.2420273,201.26681800999998,t,high,t_high
459,208.1745299,197.1939504,t,high,t_high
460,207.9038526,198.7061779,t,high,t_high
461,206.6021116,196.8535248,t,high,t_high
462,208.6511852,200.19832409999998,t,high,t_high
463,205.8726019,195.07771129,t,high,t_high
464,207.8305254,200.94910779,t,high,t_high
465,205.272597,196.4755156,t,high,t_high
466,207.8359904,200.48341939999997,t,high,t_high
467,204.3584121,204.30075175780001,t,high,t_high
468,207.8999204,199.3701933,t,high,t_high
469,205.311734,203.20166156,t,high,t_high
470,207.2441032,200.65357832,t,high,t_high
471,201.20828380000003,200.55552650400003,t,high,t_high
472,207.895434,200.96682982,t,high,t_high
473,198.7733644,199.95159023,t,high,t_high
474,208.0419987,199.7996957,t,high,t_high
475,199.2183346,199.4221610278,t,high,t_high
476,165.68751609999995,162.00083229999996,t,high,t_high
477,207.9577518,195.3279573,t,high,t_high
478,193.361,184.84506512,h,low,h_low
479,193.361,183.96399871999998,h,high,h_high
480,181.182,192.39965615999998,h,low,h_low
481,181.182,186.52541807999998,h,high,h_high
486,203.761,212.04934047999998,h,low,h_low
487,203.761,196.44421984,h,high,h_high
494,148.885,154.84060552,h,low,h_low
495,148.885,152.9244352,h,high,h_high
520,184.824,161.90441664000002,h,low,h_low
521,184.824,151.7339664,h,high,h_high
532,153.822999999999,169.03391439999902,h,low,h_low
533,153.822999999999,161.44277679999902,h,high,h_high
536,197.972,185.9349896,h,low,h_low
537,197.972,177.1060592,h,high,h_high
546,159.91899999999902,167.40582495999902,h,low,h_low
547,159.91899999999902,146.216316639999,h,high,h_high
556,123.79899999999901,146.556434799999,h,low,h_low
557,123.79899999999901,143.76098655999903,h,high,h_high
590,132.17700000000002,132.30274195200002,h,low,h_low
591,132.17700000000002,151.40152920000003,h,high,h_high
592,169.327,168.650353768,h,low,h_low
593,169.327,165.2274832,h,high,h_high
594,158.632,170.60990152,h,low,h_low
595,158.632,155.56901752000002,h,high,h_high
596,218.21400000000003,219.85649716000003,lzv_a,high,lzv_a_high
597,215.625,216.49028898,lzv_a,high,lzv_a_high
600,215.969,220.56124992,lzv_a,high,lzv_a_high
605,217.655999999999,207.99231309999902,lzv_a,high,lzv_a_high
617,208.108,211.88266846,lzv_a,high,lzv_a_high
627,220.005999999999,200.156544599999,lzv_a,high,lzv_a_high
631,220.005999999999,199.75246909999902,lzv_a,high,lzv_a_high
638,222.0,207.7654771,lzv_s,high,lzv_s_high
639,221.8,217.44273717000002,lzv_s,high,lzv_s_high
640,224.8,216.51894131,lzv_s,high,lzv_s_high
645,204.6,231.0853441,lzv_s,high,lzv_s_high
654,228.4,219.4544904,lzv_s,high,lzv_s_high
658,236.2,216.6215858,lzv_s,high,lzv_s_high
663,223.0,234.02651901000002,lzv_s,high,lzv_s_high
664,226.9,215.5226245,lzv_s,high,lzv_s_high
678,218.6,219.601310359,lzv_s,high,lzv_s_high
683,227.0,207.4455909,lzv_s,high,lzv_s_high
696,138.316198061036,134.494160436036,lzv_e19,low,lzv_e19_low
707,138.316198061036,134.19980291103602,lzv_e19,high,lzv_e19_high
711,136.70855607149798,134.261789896498,lzv_e19,low,lzv_e19_low
712,136.70855607149798,133.81779197149797,lzv_e19,high,lzv_e19_high
102,206.547253,207.19131873400002,t,high,t_high
103,208.335522,207.692210252,t,high,t_high
104,208.1185324,207.784456112,t,high,t_high
105,209.3403419,207.63168478,t,high,t_high
106,209.9067194,207.48199649499998,t,high,t_high
107,208.579889,206.11070767,t,high,t_high
108,208.3821685,208.435894338,t,high,t_high
109,208.2036539,204.79330383,t,high,t_high
110,208.9797471,208.205911318,t,high,t_high
111,208.5397546,203.84346648000002,t,high,t_high
112,209.313697,206.41625797,t,high,t_high
113,208.4808905,204.1228735,t,high,t_high
114,209.0216119,206.90650821,t,high,t_high
115,208.7623542,202.63224838,t,high,t_high
116,209.1447751,206.83936228000002,t,high,t_high
117,209.3874988,201.54171672,t,high,t_high
118,210.2765772,207.12919441,t,high,t_high
119,206.856284,201.42778076,t,high,t_high
120,209.6192603,206.95017332,t,high,t_high
121,204.6528597,198.77491852,t,high,t_high
122,209.5949054,207.69589775,t,high,t_high
123,197.7611968,198.330164268,t,high,t_high
124,208.7929399,208.1126137,t,high,t_high
125,195.76021,193.26177336,t,high,t_high
126,208.6547236,207.46868352,t,high,t_high
127,195.1288017,191.5159962,t,high,t_high
128,208.9849341,206.6842234,t,high,t_high
129,195.5130074,190.39900409,t,high,t_high
130,208.6943315,206.59506193,t,high,t_high
131,193.9985789,186.7611229,t,high,t_high
132,209.0062004,207.94336373000002,t,high,t_high
133,192.9323648,186.74505108,t,high,t_high
134,209.2786994,209.90753435,t,high,t_high
135,188.59903180000003,183.55413590000003,t,high,t_high
136,208.1894664,208.67486339099997,t,high,t_high
137,182.2093599,179.57990583,t,high,t_high
138,209.7988637,208.158354338,t,high,t_high
139,176.82436940000005,181.68587940000006,t,high,t_high
140,208.8887284,207.436088098,t,high,t_high
141,174.5539899,172.0063788,t,high,t_high
142,208.649639,207.376614921,t,high,t_high
143,173.25815780000005,169.13970696000004,t,high,t_high
144,172.0559961,167.36118849,t,high,t_high
145,208.1890267,208.433911794,t,high,t_high
146,168.512582,167.297163422,t,high,t_high
147,208.5559529,209.632320401,t,high,t_high
148,166.9760244,167.10002292,t,high,t_high
149,208.0382574,205.60943555,t,high,t_high
150,163.4137346,162.830509708,t,high,t_high
151,208.4668329,209.70748986100003,t,high,t_high
343,203.7047314,209.75466658,t,high,t_high
344,199.7335221,209.8812348,t,high,t_high
345,199.3844212,210.16941376,t,high,t_high
346,199.7654411,208.87440411,t,high,t_high
347,201.7641675,209.99594202,t,high,t_high
348,200.4475369,209.40927828999997,t,high,t_high
349,201.7136841,210.36029489999999,t,high,t_high
350,200.0304065,208.37469149999998,t,high,t_high
351,202.3477117,209.8875625,t,high,t_high
352,198.8509456,207.2177959,t,high,t_high
353,198.0714357,209.60294179,t,high,t_high
354,200.0265201,204.18394582,t,high,t_high
355,199.2575873,210.18194629,t,high,t_high
356,197.2791439,201.31921994,t,high,t_high
357,197.5792387,211.07781795,t,high,t_high
358,196.656084,200.02139984,t,high,t_high
359,198.9586598,209.41270168,t,high,t_high
360,198.2272214,198.787730365,t,high,t_high
361,202.1435752,209.49458335,t,high,t_high
362,197.8380674,199.03152406,t,high,t_high
363,199.9420091,208.90410676000002,t,high,t_high
364,197.4813138,199.60509516000002,t,high,t_high
365,198.888324,208.6550348,t,high,t_high
366,196.9510591,197.91146159000002,t,high,t_high
367,198.79032880000003,208.25567290000004,t,high,t_high
368,195.5864511,199.65508325000002,t,high,t_high
369,200.7017598,209.24208438,t,high,t_high
370,194.8069842,197.47154730999998,t,high,t_high
371,199.8731559,209.25028189,t,high,t_high
372,192.6408495,197.52166156,t,high,t_high
373,198.3148551,209.9245168,t,high,t_high
374,194.4821798,198.13479646000002,t,high,t_high
375,197.65532030000003,210.58291650000004,t,high,t_high
376,191.604178,196.3949216,t,high,t_high
377,197.842951,208.2206338,t,high,t_high
378,194.1906561,196.92954969000002,t,high,t_high
379,196.95154,209.00519715,t,high,t_high
380,194.21702130000003,195.96029388000002,t,high,t_high
381,198.090976,208.60753142000002,t,high,t_high
382,192.0815708,195.79060025,t,high,t_high
383,196.4614412,209.2350708,t,high,t_high
384,190.630916,193.23699609000002,t,high,t_high
385,196.5148484,209.11298869,t,high,t_high
386,191.8124187,189.746585495,t,high,t_high
387,197.7254508,208.72179611,t,high,t_high
388,185.0333174,182.14780524999998,t,high,t_high
389,196.732973,208.99188238,t,high,t_high
390,181.0299298,179.67502141999998,t,high,t_high
391,195.4620445,209.52465619999998,t,high,t_high
392,181.2990234,178.84071325000002,t,high,t_high
393,196.9887217,209.5831468,t,high,t_high
498,163.006,130.9729144,h,low,h_low
499,163.006,198.627208,h,high,h_high
502,156.127,152.36029168000002,h,low,h_low
503,156.127,178.26684016000002,h,high,h_high
508,152.937,134.034408,h,low,h_low
509,152.937,190.1478936,h,high,h_high
510,133.714,101.738248,h,low,h_low
511,133.714,211.02899680000002,h,high,h_high
528,215.345999999999,202.543208399999,h,low,h_low
529,215.345999999999,207.34818239999902,h,high,h_high
530,151.24200000000005,138.96161688000004,h,low,h_low
531,151.24200000000005,198.05468640000004,h,high,h_high
540,129.112,106.08989199999999,h,low,h_low
541,129.112,202.2881992,h,high,h_high
550,165.267,149.95758,h,low,h_low
551,165.267,179.1558504,h,high,h_high
568,176.954,173.10834176,h,low,h_low
569,176.954,197.51165120000002,h,high,h_high
574,175.445,182.1238148,h,low,h_low
575,175.445,196.8645776,h,high,h_high
580,214.014,194.6115,h,low,h_low
581,214.014,201.7523136,h,high,h_high
582,132.33100000000002,101.93922640000001,h,low,h_low
583,132.33100000000002,158.35347760000002,h,high,h_high
586,150.34799999999902,143.83021775999902,h,low,h_low
587,150.34799999999902,200.85953279999902,h,high,h_high
588,188.446,170.3051548,h,low,h_low
589,188.446,180.1300072,h,high,h_high
602,213.167,214.665236652,lzv_a,high,lzv_a_high
604,217.56,200.3809343,lzv_a,high,lzv_a_high
612,198.71,197.14940078,lzv_a,high,lzv_a_high
615,211.250999999999,214.077193079999,lzv_a,high,lzv_a_high
621,219.887,214.45729041,lzv_a,high,lzv_a_high
629,219.887,210.77685801,lzv_a,high,lzv_a_high
635,226.4,219.38328765,lzv_s,high,lzv_s_high
644,221.6,211.40076845,lzv_s,high,lzv_s_high
653,219.0,220.02892041,lzv_s,high,lzv_s_high
655,226.1,218.1957211,lzv_s,high,lzv_s_high
656,227.2,202.4343222,lzv_s,high,lzv_s_high
661,221.8,223.562012842,lzv_s,high,lzv_s_high
666,226.2,215.44604478999997,lzv_s,high,lzv_s_high
669,234.1,222.028795,lzv_s,high,lzv_s_high
670,224.2,229.89759841,lzv_s,high,lzv_s_high
687,232.6,222.84562778,lzv_s,high,lzv_s_high
695,135.775432043812,127.650757268812,lzv_e19,high,lzv_e19_high
701,135.775432043812,125.370737918812,lzv_e19,low,lzv_e19_low
709,134.710269716023,128.911478466023,lzv_e19,high,lzv_e19_high
710,134.710269716023,130.57894811602299,lzv_e19,low,lzv_e19_low
202,202.6718607,199.93883464,t,high,t_high
203,202.2959399,199.55822529,t,high,t_high
204,202.3571384,199.90501111,t,high,t_high
205,201.886523,199.33909015,t,high,t_high
206,201.5717924,199.87391055,t,high,t_high
207,202.2192389,199.11242120999998,t,high,t_high
208,202.796034,199.75316919,t,high,t_high
209,201.0865987,198.8125795,t,high,t_high
210,203.1496144,199.70449821999998,t,high,t_high
211,200.5032179,198.43397115000002,t,high,t_high
212,201.785657,199.83821526,t,high,t_high
213,200.7413967,197.992701085,t,high,t_high
214,203.2360435,199.80445799,t,high,t_high
215,202.6437075,197.75235316,t,high,t_high
216,203.2939654,199.75984979999998,t,high,t_high
217,200.59644430000003,196.94482837000004,t,high,t_high
218,199.8920327,199.67466171249998,t,high,t_high
219,198.776435,195.44339034499998,t,high,t_high
220,201.8417651,199.70380838,t,high,t_high
221,199.5123381,193.3782841,t,high,t_high
222,202.7097862,199.63421148,t,high,t_high
223,197.7501266,192.58737363999998,t,high,t_high
224,200.1932294,199.748411263,t,high,t_high
225,194.7493647,191.18744716,t,high,t_high
226,200.7357017,199.64356877999998,t,high,t_high
227,191.3404228,188.67946517,t,high,t_high
228,199.9631522,199.63359992,t,high,t_high
229,191.159899,186.19398096,t,high,t_high
230,201.71143480000003,199.58617270000005,t,high,t_high
231,184.6145071,183.52395071499998,t,high,t_high
232,201.6801427,199.63905439,t,high,t_high
233,175.78315759999995,179.18362341999995,t,high,t_high
234,201.2369145,199.448511711,t,high,t_high
235,173.9568929,173.13463669,t,high,t_high
236,200.9160786,199.39069799199999,t,high,t_high
237,172.5832887,171.555739205,t,high,t_high
238,200.6932564,199.383752481,t,high,t_high
239,171.112798,170.19976033,t,high,t_high
240,200.4883305,199.44889518,t,high,t_high
241,169.1727733,169.0763437139,t,high,t_high
242,198.6985813,199.448947146,t,high,t_high
243,161.8563764,168.19531256,t,high,t_high
244,202.1077857,199.27907021,t,high,t_high
245,141.3397835,167.4349671,t,high,t_high
246,200.9076065,199.202527421,t,high,t_high
247,139.4439607,165.12347219999998,t,high,t_high
248,199.7234462,199.25137442000002,t,high,t_high
249,140.3960244,163.09926919999998,t,high,t_high
250,199.3855665,199.3674705301,t,high,t_high
251,140.2456364,161.1249858,t,high,t_high
252,201.7139815,199.26894166,t,high,t_high
304,209.4943852,199.58209820000002,t,high,t_high
305,209.3943037,199.41033191,t,high,t_high
306,210.957282,199.46875371,t,high,t_high
307,209.6966102,199.38486840000002,t,high,t_high
308,209.9556026,199.61224729999998,t,high,t_high
309,208.7664049,199.32277602,t,high,t_high
310,208.79763280000003,199.52385938000003,t,high,t_high
311,208.9212406,199.0225259,t,high,t_high
312,209.2362412,199.4099926,t,high,t_high
313,210.53246830000003,198.70566889000003,t,high,t_high
314,209.3258225,199.472128,t,high,t_high
315,210.195806,198.7072094,t,high,t_high
316,210.3781167,199.70829411,t,high,t_high
317,209.4436144,198.13519589,t,high,t_high
318,211.1328538,199.6425161,t,high,t_high
319,209.5483862,197.36638468,t,high,t_high
320,212.22935440000003,199.38421780000004,t,high,t_high
321,211.8236709,196.9979859,t,high,t_high
322,213.1226725,199.63519764999998,t,high,t_high
323,209.4621185,195.40385288,t,high,t_high
324,209.8393062,199.87363620000002,t,high,t_high
325,209.91904330000003,194.74346160000002,t,high,t_high
326,210.8662083,199.77479065,t,high,t_high
327,208.0897005,194.37869899999998,t,high,t_high
328,211.6017219,199.6713781,t,high,t_high
329,208.3028669,192.4719232,t,high,t_high
330,209.4317073,199.67415463999998,t,high,t_high
331,208.5245018,191.7080541,t,high,t_high
332,210.692018,199.56525832,t,high,t_high
333,205.8491005,191.1310854,t,high,t_high
334,208.9359376,199.65706439,t,high,t_high
335,205.3059202,189.65785502,t,high,t_high
336,210.5842456,199.642106,t,high,t_high
337,204.6158665,188.15533345,t,high,t_high
338,209.4261066,199.40852031,t,high,t_high
339,198.9136286,186.81613000000002,t,high,t_high
340,210.7536362,199.45270280999998,t,high,t_high
341,197.5072925,185.16958351,t,high,t_high
342,212.054521,199.4919555,t,high,t_high
488,124.827,135.8360736,h,low,h_low
489,124.827,144.1801176,h,high,h_high
490,208.2,190.69287119999998,h,low,h_low
491,208.2,172.6099056,h,high,h_high
514,214.449,199.15338480000003,h,low,h_low
515,214.449,185.55710280000002,h,high,h_high
518,181.109,174.2213876,h,low,h_low
519,181.109,153.943916,h,high,h_high
522,180.726,172.32892632,h,low,h_low
523,180.726,147.835608,h,high,h_high
526,141.384,141.3652459944,h,low,h_low
527,141.384,140.76106946399997,h,high,h_high
534,177.533,164.19112016,h,low,h_low
535,177.533,140.38112959999998,h,high,h_high
542,162.895,171.5807512,h,low,h_low
543,162.895,159.94405504000002,h,high,h_high
544,174.43400000000003,173.66376968000003,h,low,h_low
545,174.43400000000003,157.82589056000003,h,high,h_high
552,200.178,186.74243592,h,low,h_low
553,200.178,169.23075839999998,h,high,h_high
558,193.254,185.79808848,h,low,h_low
559,193.254,159.6123048,h,high,h_high
584,156.464,147.82584224,h,low,h_low
585,156.464,141.2200976,h,high,h_high
598,209.512,206.20681214,lzv_a,high,lzv_a_high
599,213.697999999999,203.19701810999902,lzv_a,high,lzv_a_high
601,218.926,206.96777168999998,lzv_a,high,lzv_a_high
603,217.83,203.84170544,lzv_a,high,lzv_a_high
610,214.405,201.4526719,lzv_a,high,lzv_a_high
616,214.405,203.44778045,lzv_a,high,lzv_a_high
622,216.893,212.0131613,lzv_a,high,lzv_a_high
624,201.761,213.3342366,lzv_a,high,lzv_a_high
626,216.893,213.60825247,lzv_a,high,lzv_a_high
634,222.0,198.05201245,lzv_s,high,lzv_s_high
641,222.1,201.5774289,lzv_s,high,lzv_s_high
643,225.0,201.91265405000001,lzv_s,high,lzv_s_high
647,219.0,201.3857536,lzv_s,high,lzv_s_high
649,223.0,202.0488837,lzv_s,high,lzv_s_high
650,207.0,195.59098432,lzv_s,high,lzv_s_high
659,230.3,203.36165342,lzv_s,high,lzv_s_high
671,218.6,202.4408325,lzv_s,high,lzv_s_high
680,229.0,202.66117832,lzv_s,high,lzv_s_high
682,226.7,203.2102794,lzv_s,high,lzv_s_high
684,228.9,204.31263522,lzv_s,high,lzv_s_high
702,135.50409614886,142.74301769885997,lzv_e19,low,lzv_e19_low
714,137.72094701349,147.04073231349,lzv_e19,high,lzv_e19_high
716,135.50409614886,141.77832389885998,lzv_e19,high,lzv_e19_high
717,137.72094701349,147.41610591349,lzv_e19,low,lzv_e19_low
0,205.6497131,226.86963730000002,t,high,t_high
1,210.33247180000004,227.95549270000004,t,high,t_high
2,208.17116830000003,225.97669880000004,t,high,t_high
3,210.4065429,229.29953088,t,high,t_high
4,208.4710536,229.8276576,t,high,t_high
5,207.1799211,228.8325581,t,high,t_high
6,207.8956988,227.5500475,t,high,t_high
7,206.3102645,227.52061955,t,high,t_high
8,208.8422791,227.02388950000002,t,high,t_high
9,208.9677544,226.754188,t,high,t_high
10,209.6340956,226.976712,t,high,t_high
11,207.465332,226.66490951999998,t,high,t_high
12,207.4913402,227.36524,t,high,t_high
13,208.7336263,225.4123385,t,high,t_high
14,208.0919762,227.43474505,t,high,t_high
15,207.8273421,225.1698067,t,high,t_high
16,208.480344,228.26610780000001,t,high,t_high
17,206.4331241,223.71029262,t,high,t_high
18,207.5220991,227.76362078,t,high,t_high
19,207.2655238,222.7497793,t,high,t_high
20,206.4065691,227.40854645000002,t,high,t_high
21,204.51083290000003,219.65689870000003,t,high,t_high
22,206.46953080000003,226.91598915000003,t,high,t_high
23,205.2230275,218.59877341,t,high,t_high
24,206.5612227,227.3002882,t,high,t_high
25,204.3049208,216.12663422,t,high,t_high
26,206.6107138,227.5234178,t,high,t_high
27,204.8561282,214.06675765,t,high,t_high
28,207.4887766,228.3150719,t,high,t_high
29,204.2847894,212.65325706,t,high,t_high
30,208.1888075,227.858511,t,high,t_high
31,205.5247074,211.1979449,t,high,t_high
32,207.3548236,227.3025189,t,high,t_high
33,204.3255574,209.06201318,t,high,t_high
34,207.1107067,227.0233339,t,high,t_high
35,202.1103614,207.29968234999998,t,high,t_high
36,206.3465393,228.53683235,t,high,t_high
37,201.9355804,204.97482592999998,t,high,t_high
38,208.6903725,228.16871025,t,high,t_high
39,202.0741283,202.68388024200001,t,high,t_high
40,207.1845757,228.12255900000002,t,high,t_high
41,198.5922054,200.19452133000001,t,high,t_high
42,207.4179707,227.7470658,t,high,t_high
43,188.3363579,197.12221184999999,t,high,t_high
44,206.9846547,227.50288018,t,high,t_high
45,187.5271321,195.3578478,t,high,t_high
46,206.1969896,226.8440528,t,high,t_high
47,185.2856496,190.57238728,t,high,t_high
48,208.174661,227.34701249999998,t,high,t_high
49,184.4344996,187.97866390000002,t,high,t_high
50,208.7909861,227.7506405,t,high,t_high
253,206.32,189.42154442,t,high,t_high
254,206.24,190.7283676,t,high,t_high
255,205.22,191.17418221,t,high,t_high
256,204.9,190.3423685,t,high,t_high
257,206.81,190.2420834,t,high,t_high
258,206.18,195.40072409,t,high,t_high
259,206.98,191.73036059999998,t,high,t_high
260,205.17,196.07156569999998,t,high,t_high
261,205.3,190.70224132,t,high,t_high
262,205.97,195.2983818,t,high,t_high
263,206.78,191.167002,t,high,t_high
264,205.51,194.30250755999998,t,high,t_high
265,206.48,190.26525759999998,t,high,t_high
266,206.04,194.0385057,t,high,t_high
267,206.8,190.30788105000002,t,high,t_high
268,203.43,194.72332930000002,t,high,t_high
269,205.81,190.17268272,t,high,t_high
270,203.52,193.15986505,t,high,t_high
271,205.1,190.48791599999998,t,high,t_high
272,203.62,191.5776255,t,high,t_high
273,206.4,195.37548268,t,high,t_high
274,201.86,188.53926848,t,high,t_high
275,205.74,191.3194853,t,high,t_high
276,196.6,185.26209319,t,high,t_high
277,204.42,195.01917089999998,t,high,t_high
278,187.82,182.9442875,t,high,t_high
279,204.19,195.68353694,t,high,t_high
280,185.43,179.33102744,t,high,t_high
281,205.52,196.4187551,t,high,t_high
282,177.67,176.76267897999998,t,high,t_high
283,204.31,190.4408643,t,high,t_high
284,172.44,174.23701208,t,high,t_high
285,203.0,190.6528318,t,high,t_high
286,172.55,172.734811946,t,high,t_high
287,204.76,191.07100168,t,high,t_high
288,173.5,172.092298041,t,high,t_high
289,203.39,191.1090741,t,high,t_high
290,167.02,171.88987234,t,high,t_high
291,204.3,190.6063957,t,high,t_high
292,165.04,169.29486982,t,high,t_high
293,203.89,195.66273578,t,high,t_high
294,167.33,168.63643312000002,t,high,t_high
295,204.13,196.27604739999998,t,high,t_high
296,161.91,173.45902634,t,high,t_high
297,203.5,196.26409328,t,high,t_high
298,160.56,172.38658022,t,high,t_high
299,204.7,196.04196969999998,t,high,t_high
300,160.6,169.20961024,t,high,t_high
301,203.47,194.3462588,t,high,t_high
302,154.67,165.71266799999998,t,high,t_high
303,203.62,195.03905535,t,high,t_high
492,159.733,168.82312792,h,low,h_low
493,159.733,220.4921728,h,high,h_high
512,147.237,154.0455192,h,low,h_low
513,147.237,165.4168416,h,high,h_high
516,175.905,166.44654408,h,low,h_low
517,175.905,173.21704032,h,high,h_high
524,169.255,167.63506024,h,low,h_low
525,169.255,181.96337776,h,high,h_high
554,142.148,122.63206159999999,h,low,h_low
555,142.148,175.7167832,h,high,h_high
560,151.929,146.6549472,h,low,h_low
561,151.929,169.6594608,h,high,h_high
564,192.132,200.3820312,h,low,h_low
565,192.132,195.5007972,h,high,h_high
572,122.92,131.35270768,h,low,h_low
573,122.92,187.986028,h,high,h_high
608,210.861,219.19980134,lzv_a,high,lzv_a_high
613,211.269,222.06305410000002,lzv_a,high,lzv_a_high
620,219.190999999999,195.91900659999902,lzv_a,high,lzv_a_high
623,219.190999999999,191.699465699999,lzv_a,high,lzv_a_high
636,220.9,223.29249289,lzv_s,high,lzv_s_high
660,220.9,230.67722525,lzv_s,high,lzv_s_high
665,224.7,207.01325989999998,lzv_s,high,lzv_s_high
667,227.2,228.58658996,lzv_s,high,lzv_s_high
672,224.1,227.85060908,lzv_s,high,lzv_s_high
675,221.6,231.81305018,lzv_s,high,lzv_s_high
679,224.5,205.75060009999999,lzv_s,high,lzv_s_high
685,233.8,195.45469440000002,lzv_s,high,lzv_s_high
690,223.27,198.1654195,lzv_a,high,lzv_a_high
692,133.670092253118,135.857527503118,lzv_e19,low,lzv_e19_low
693,137.323168932863,131.66642430786302,lzv_e19,low,lzv_e19_low
694,140.71618570270002,130.7387584527,lzv_e19,low,lzv_e19_low
697,138.10430377547502,144.031279375475,lzv_e19,low,lzv_e19_low
699,140.71618570270002,131.71699147770002,lzv_e19,high,lzv_e19_high
700,137.323168932863,132.497468157863,lzv_e19,high,lzv_e19_high
705,138.10430377547502,131.52347252547503,lzv_e19,high,lzv_e19_high
706,133.670092253118,134.19423016811803,lzv_e19,high,lzv_e19_high
713,138.307014914178,122.13634466417801,lzv_e19,low,lzv_e19_low
718,138.307014914178,122.67953941417801,lzv_e19,high,lzv_e19_high


==> csv_results/038_svr_cv/cv_mean_std_test_errors_all.csv <==
peak_power,predicted_power,source,excitation_class,source_key
200.0566074,189.36486656613374,t,high,t_high
198.4381801,186.30197487649406,t,high,t_high
199.3765912,188.57971543714746,t,high,t_high
198.4024017,186.58941738645265,t,high,t_high
197.868804,186.60175003472978,t,high,t_high
200.0187102,189.15242202685258,t,high,t_high
194.0952603,179.85517845604016,t,high,t_high
199.1730498,187.30191264807914,t,high,t_high
198.2021954,188.74792736543873,t,high,t_high
198.8507651,186.52028200279653,t,high,t_high
196.8899866,185.8047784805282,t,high,t_high
199.3500773,187.58341001780093,t,high,t_high
198.4377975,189.12084325879292,t,high,t_high
198.4251961,185.8975870980019,t,high,t_high
197.5497636,187.4011550015723,t,high,t_high
199.3270281,187.44693526328936,t,high,t_high
198.1877155,189.3054016305663,t,high,t_high
198.3643915,186.06428680159362,t,high,t_high
196.7413771,187.13436389339714,t,high,t_high
198.589003,185.91489724723888,t,high,t_high
189.7185878,173.28982894065592,t,high,t_high
199.3068403,189.21605835666736,t,high,t_high
189.0297507,172.11813672904856,t,high,t_high
199.0986878,184.9463814444688,t,high,t_high
190.0599319,174.17102822348158,t,high,t_high
198.9614243,186.83943835820747,t,high,t_high
191.8808587,179.38938074494416,t,high,t_high
200.0472822,189.01038557236433,t,high,t_high
160.9996981,121.26811237171927,t,high,t_high
200.2588478,189.62566647893937,t,high,t_high
162.9990487,126.16278731493338,t,high,t_high
201.1168851,190.83324047377334,t,high,t_high
150.4191741,102.38249191604345,t,high,t_high
198.5689288,186.2582565803148,t,high,t_high
151.7304589,109.98922775661288,t,high,t_high
201.6129844,192.34179788895392,t,high,t_high
152.3733217,111.97315117193756,t,high,t_high
200.2548684,189.85932205069747,t,high,t_high
151.6407093,111.28420950912195,t,high,t_high
201.6513742,192.60763181309764,t,high,t_high
152.2015127,114.14828338145831,t,high,t_high
203.6212821,196.2751532037848,t,high,t_high
153.2771057,117.182298021165,t,high,t_high
202.4175551,194.2981252120039,t,high,t_high
143.470799,98.82440170540355,t,high,t_high
203.1543612,196.02894098785544,t,high,t_high
143.6551737,102.13918334253182,t,high,t_high
203.1996009,195.82150199286534,t,high,t_high
143.27656130000003,103.38937969276293,t,high,t_high
204.6995134,198.67756126164582,t,high,t_high
203.1609852,206.05789798429242,t,high,t_high
205.7816176,211.79245502167163,t,high,t_high
206.5000746,212.52010487213107,t,high,t_high
204.860893,209.87104446226573,t,high,t_high
206.4684075,212.68334959470974,t,high,t_high
206.575359,213.32182075145545,t,high,t_high
205.4323033,210.91610079684705,t,high,t_high
206.5936496,213.57575305102426,t,high,t_high
207.8191821,215.67938009315623,t,high,t_high
206.6688285,213.559041379421,t,high,t_high
206.4126745,212.78605625793776,t,high,t_high
206.1774756,213.60507452518053,t,high,t_high
205.4131388,210.7357379994894,t,high,t_high
205.9533499,214.00688273856562,t,high,t_high
206.201079,212.16272074388644,t,high,t_high
205.301483,212.91944914333854,t,high,t_high
206.9440472,213.75123697373922,t,high,t_high
205.5119483,214.0895816590922,t,high,t_high
207.1489767,213.7713283848347,t,high,t_high
206.6519626,217.77437136866237,t,high,t_high
205.8997606,211.82099348803644,t,high,t_high
201.7012151,208.69027312223443,t,high,t_high
205.1306156,210.3150817924006,t,high,t_high
202.5316587,211.30453817104416,t,high,t_high
204.8581285,209.7721879395626,t,high,t_high
201.206007,210.15249338060084,t,high,t_high
204.7461881,209.7832424699738,t,high,t_high
198.7883233,207.31653026345452,t,high,t_high
202.8142751,205.96507612478098,t,high,t_high
199.9650102,211.81509971926482,t,high,t_high
203.5456799,207.32339355993528,t,high,t_high
197.6924154,210.18269432728007,t,high,t_high
204.6314228,209.49315085608035,t,high,t_high
195.6273639,209.24042715121163,t,high,t_high
203.886405,208.18467233161124,t,high,t_high
193.9743296,207.92970878545523,t,high,t_high
202.9225671,206.06842011498912,t,high,t_high
187.4557808,199.4660980162261,t,high,t_high
203.3692567,207.47949582522327,t,high,t_high
179.42067980000004,187.82812580871885,t,high,t_high
203.7194262,208.15678734098702,t,high,t_high
177.4131574,186.14470278410218,t,high,t_high
203.9389405,209.1774825074626,t,high,t_high
174.9224722,183.58287253453824,t,high,t_high
201.3760624,203.74605856232367,t,high,t_high
165.76768710000005,168.2414941605802,t,high,t_high
202.2482624,205.75677061635628,t,high,t_high
164.2097742,166.17675205604988,t,high,t_high
201.4613601,203.9962482087405,t,high,t_high
162.6867801,166.29419022949963,t,high,t_high
203.2963891,208.1243585557833,t,high,t_high
117.557,84.24779415457803,h,low,h_low
117.557,101.03592667900828,h,high,h_high
218.31,226.39758416943403,h,low,h_low
218.31,240.79884162000215,h,high,h_high
181.588,194.61869588800874,h,low,h_low
181.588,204.6433741805116,h,high,h_high
131.836,108.2822485667242,h,low,h_low
131.836,121.06562240401534,h,high,h_high
179.50799999999904,185.48406909497305,h,low,h_low
179.50799999999904,203.50997660455545,h,high,h_high
127.546,102.63166632032164,h,low,h_low
127.546,121.99987464102207,h,high,h_high
193.18,188.61331892827423,h,low,h_low
193.18,201.18218946962764,h,high,h_high
140.963,125.55640714067559,h,low,h_low
140.963,141.01869950258714,h,high,h_high
144.873,134.72750086360347,h,low,h_low
144.873,147.46080088539296,h,high,h_high
185.33,185.79739491149536,h,low,h_low
185.33,210.5880157553396,h,high,h_high
174.485,187.157006599813,h,low,h_low
174.485,199.71704344787221,h,high,h_high
143.806,130.1806625228634,h,low,h_low
143.806,138.27970586765252,h,high,h_high
225.347,246.25910205070505,h,low,h_low
225.347,253.45680312124088,h,high,h_high
216.717,224.56453247585014,lzv_a,high,lzv_a_high
210.954,211.43281215001187,lzv_a,high,lzv_a_high
209.987,221.41838079133888,lzv_a,high,lzv_a_high
210.875999999999,213.97584903613355,lzv_a,high,lzv_a_high
214.029,218.00481028160343,lzv_a,high,lzv_a_high
213.999,220.63391537436334,lzv_a,high,lzv_a_high
213.83599999999905,214.7172854889642,lzv_a,high,lzv_a_high
215.259,211.41335424986798,lzv_a,high,lzv_a_high
213.83599999999905,210.13136346898375,lzv_a,high,lzv_a_high
222.31799999999905,225.00697748842722,lzv_a,high,lzv_a_high
213.498,222.4866067683846,lzv_a,high,lzv_a_high
213.393,234.1967534860001,lzv_a,high,lzv_a_high
220.4,231.6077132717633,lzv_s,high,lzv_s_high
227.6,249.65963336481775,lzv_s,high,lzv_s_high
210.9,220.27048881085173,lzv_s,high,lzv_s_high
212.5,225.06333442653738,lzv_s,high,lzv_s_high
218.3,234.61707722106868,lzv_s,high,lzv_s_high
219.6,237.88275398587058,lzv_s,high,lzv_s_high
229.9,253.00461725465658,lzv_s,high,lzv_s_high
226.6,245.14263515240603,lzv_s,high,lzv_s_high
230.7,252.68421754449355,lzv_s,high,lzv_s_high
220.8,236.85804658183247,lzv_s,high,lzv_s_high
220.3,233.4775137977632,lzv_s,high,lzv_s_high
221.7,236.21381896365628,lzv_s,high,lzv_s_high
218.4,228.93962422827707,lzv_s,high,lzv_s_high
215.5,222.84036875375315,lzv_s,high,lzv_s_high
230.9,249.5195186861793,lzv_s,high,lzv_s_high
222.318,226.9392582414558,lzv_a,high,lzv_a_high
213.498,234.4912958651254,lzv_a,high,lzv_a_high
134.751461430743,114.02103854695027,lzv_e19,high,lzv_e19_high
134.354940948694,110.27791386441922,lzv_e19,low,lzv_e19_low
134.751461430743,112.21235385436245,lzv_e19,low,lzv_e19_low
139.015047417642,122.60854061744027,lzv_e19,low,lzv_e19_low
139.015047417642,123.20835197401941,lzv_e19,high,lzv_e19_high
134.354940948694,112.53272989198224,lzv_e19,high,lzv_e19_high
206.547253,209.7518314786694,t,high,t_high
208.335522,212.9350991085392,t,high,t_high
208.1185324,212.21643571011558,t,high,t_high
209.3403419,214.83997177567312,t,high,t_high
209.9067194,215.30897292541528,t,high,t_high
208.579889,214.49079679744685,t,high,t_high
208.3821685,212.52580466035857,t,high,t_high
208.2036539,211.76835525575498,t,high,t_high
208.9797471,213.75534116023553,t,high,t_high
208.5397546,214.83521174390785,t,high,t_high
209.313697,214.65929174428038,t,high,t_high
208.4808905,214.90497926773685,t,high,t_high
209.0216119,214.18652397941514,t,high,t_high
208.7623542,215.75494799933415,t,high,t_high
209.1447751,214.27517671651216,t,high,t_high
209.3874988,216.96677907871629,t,high,t_high
210.2765772,216.51685865442616,t,high,t_high
206.856284,211.82631504347128,t,high,t_high
209.6192603,214.8973913793102,t,high,t_high
204.6528597,209.26140463474016,t,high,t_high
209.5949054,214.64431954180682,t,high,t_high
197.7611968,196.92550320301493,t,high,t_high
208.7929399,213.27174638472925,t,high,t_high
195.76021,194.5137237153491,t,high,t_high
208.6547236,214.2287017955113,t,high,t_high
195.1288017,193.7034225726833,t,high,t_high
208.9849341,214.4837875476393,t,high,t_high
195.5130074,196.82915198589217,t,high,t_high
208.6943315,213.8190490747052,t,high,t_high
193.9985789,195.5124672635292,t,high,t_high
209.0062004,214.56624352088292,t,high,t_high
192.9323648,195.54751071093,t,high,t_high
209.2786994,214.08532713648933,t,high,t_high
188.59903180000003,189.412829794061,t,high,t_high
208.1894664,216.43378199504954,t,high,t_high
182.2093599,181.20685937998584,t,high,t_high
209.7988637,218.96512762687465,t,high,t_high
176.82436940000005,173.65493843746987,t,high,t_high
208.8887284,214.36557121087577,t,high,t_high
174.5539899,173.68393920846654,t,high,t_high
208.649639,214.12213387608992,t,high,t_high
173.25815780000005,172.38592102427938,t,high,t_high
172.0559961,172.96656044748434,t,high,t_high
208.1890267,214.16664329778098,t,high,t_high
168.512582,168.3861181200093,t,high,t_high
208.5559529,214.467406616447,t,high,t_high
166.9760244,167.86242304414597,t,high,t_high
208.0382574,213.65995459202497,t,high,t_high
163.4137346,152.6946689224452,t,high,t_high
208.4668329,214.85527125164117,t,high,t_high
203.7047314,200.32330585808015,t,high,t_high
199.7335221,192.5460693283408,t,high,t_high
199.3844212,191.74178648262836,t,high,t_high
199.7654411,192.6456320654313,t,high,t_high
201.7641675,196.02847134678808,t,high,t_high
200.4475369,194.828833388425,t,high,t_high
201.7136841,195.5128184725625,t,high,t_high
200.0304065,193.91343922626692,t,high,t_high
202.3477117,197.71407051235624,t,high,t_high
198.8509456,192.2443329975384,t,high,t_high
198.0714357,189.0692175236245,t,high,t_high
200.0265201,194.91976414634073,t,high,t_high
199.2575873,191.52996498677072,t,high,t_high
197.2791439,189.390195208683,t,high,t_high
197.5792387,188.4411691030486,t,high,t_high
196.656084,189.03900710741433,t,high,t_high
198.9586598,190.2435962424512,t,high,t_high
198.2272214,191.84897398675605,t,high,t_high
202.1435752,197.47666321873888,t,high,t_high
197.8380674,191.96965635175246,t,high,t_high
199.9420091,192.98625630824102,t,high,t_high
197.4813138,192.568674805219,t,high,t_high
198.888324,191.06511279076787,t,high,t_high
196.9510591,191.03920936528903,t,high,t_high
198.79032880000003,190.5835678012598,t,high,t_high
195.5864511,188.77925012421292,t,high,t_high
200.7017598,194.62419255075693,t,high,t_high
194.8069842,187.61499326104075,t,high,t_high
199.8731559,192.7217962431451,t,high,t_high
192.6408495,183.29076940387688,t,high,t_high
198.3148551,189.6065875711275,t,high,t_high
194.4821798,187.7792871168558,t,high,t_high
197.65532030000003,188.58802328847526,t,high,t_high
191.604178,182.9952630228278,t,high,t_high
197.842951,188.8258935635083,t,high,t_high
194.1906561,188.62611989021352,t,high,t_high
196.95154,185.96148440118603,t,high,t_high
194.21702130000003,188.03958998436394,t,high,t_high
198.090976,189.23189560111132,t,high,t_high
192.0815708,185.17954630077224,t,high,t_high
196.4614412,186.0945847727388,t,high,t_high
190.630916,184.3598380466403,t,high,t_high
196.5148484,186.2581844634315,t,high,t_high
191.8124187,189.88891967769948,t,high,t_high
197.7254508,188.49714179491815,t,high,t_high
185.0333174,179.736170934045,t,high,t_high
196.732973,186.6545709173747,t,high,t_high
181.0299298,173.62659510713735,t,high,t_high
195.4620445,183.69272874408782,t,high,t_high
181.2990234,176.38757136514786,t,high,t_high
196.9887217,187.30650498787995,t,high,t_high
163.006,156.37251610772856,h,low,h_low
163.006,183.03437397117443,h,high,h_high
156.127,137.45656477991136,h,low,h_low
156.127,158.525810665692,h,high,h_high
152.937,145.2617970001445,h,low,h_low
152.937,164.8248584353639,h,high,h_high
133.714,122.18707848932927,h,low,h_low
133.714,134.86581792309997,h,high,h_high
215.345999999999,234.53055667278647,h,low,h_low
215.345999999999,253.3251151305045,h,high,h_high
151.24200000000005,136.40619664952564,h,low,h_low
151.24200000000005,149.57197743630226,h,high,h_high
129.112,106.80784557209842,h,low,h_low
129.112,68.96570097412149,h,high,h_high
165.267,162.14219230003857,h,low,h_low
165.267,176.7626331740364,h,high,h_high
176.954,177.79694774203224,h,low,h_low
176.954,190.78073331830402,h,high,h_high
175.445,162.01524544103825,h,low,h_low
175.445,170.96881239731508,h,high,h_high
214.014,228.62125991211764,h,low,h_low
214.014,239.46446531615643,h,high,h_high
132.33100000000002,114.31595625096945,h,low,h_low
132.33100000000002,136.9979344931419,h,high,h_high
150.34799999999902,137.22776149188246,h,low,h_low
150.34799999999902,151.86172275166427,h,high,h_high
188.446,193.2520324749302,h,low,h_low
188.446,215.21778687330618,h,high,h_high
213.167,218.63902639633736,lzv_a,high,lzv_a_high
217.56,230.85261295523065,lzv_a,high,lzv_a_high
198.71,190.67758945915722,lzv_a,high,lzv_a_high
211.250999999999,215.06490887440538,lzv_a,high,lzv_a_high
219.887,231.22019013157853,lzv_a,high,lzv_a_high
219.887,239.56302560744885,lzv_a,high,lzv_a_high
226.4,247.99323363687995,lzv_s,high,lzv_s_high
221.6,240.8939892905871,lzv_s,high,lzv_s_high
219.0,238.73145351310393,lzv_s,high,lzv_s_high
226.1,245.80328345680743,lzv_s,high,lzv_s_high
227.2,250.40099174857485,lzv_s,high,lzv_s_high
221.8,238.33802293612393,lzv_s,high,lzv_s_high
226.2,244.54630053261633,lzv_s,high,lzv_s_high
234.1,260.435118829011,lzv_s,high,lzv_s_high
224.2,241.96605541814716,lzv_s,high,lzv_s_high
232.6,257.4615440945495,lzv_s,high,lzv_s_high
135.775432043812,117.18114333535476,lzv_e19,high,lzv_e19_high
135.775432043812,116.2625900335369,lzv_e19,low,lzv_e19_low
134.710269716023,113.8314062676615,lzv_e19,high,lzv_e19_high
134.710269716023,113.38457242315924,lzv_e19,low,lzv_e19_low
205.3478382,206.12321212009368,t,high,t_high
205.5787905,206.92854378055748,t,high,t_high
205.3456695,206.0969951593252,t,high,t_high
204.1786411,203.96280017997606,t,high,t_high
204.6350802,204.82911408079266,t,high,t_high
203.9281539,203.90123995410903,t,high,t_high
201.855207,199.12421559269868,t,high,t_high
201.697306,200.1631460439298,t,high,t_high
202.9632119,201.4037406517247,t,high,t_high
201.253718,200.3217897245942,t,high,t_high
201.6027108,199.28938331569438,t,high,t_high
198.4663264,194.11141558028226,t,high,t_high
202.5956725,200.5954213013063,t,high,t_high
201.6749897,200.39417928819566,t,high,t_high
200.8395949,197.10324709932848,t,high,t_high
197.3291775,192.66275996683197,t,high,t_high
200.0337696,195.68261031495595,t,high,t_high
198.9960967,197.69515803727577,t,high,t_high
201.5692552,198.54286345353168,t,high,t_high
197.4943407,195.6133789815298,t,high,t_high
201.8781076,199.371307308992,t,high,t_high
197.9945127,199.88714693231586,t,high,t_high
201.7658306,199.2716126755251,t,high,t_high
196.451979,197.7813790787742,t,high,t_high
201.2081847,198.1983122838274,t,high,t_high
197.053332,202.6839303130116,t,high,t_high
202.1365575,199.77983616169232,t,high,t_high
191.03011730000003,192.0725786941539,t,high,t_high
200.9038949,197.3216153255496,t,high,t_high
189.8491626,193.1222311285419,t,high,t_high
202.9121732,201.6100703490993,t,high,t_high
188.0887502,195.96422073991823,t,high,t_high
201.0051767,197.84853688752213,t,high,t_high
181.1550031,184.22956592814793,t,high,t_high
202.3806438,200.64852271544567,t,high,t_high
179.13984680000004,183.53716923431315,t,high,t_high
201.1048499,198.1251399977161,t,high,t_high
175.43463269999995,177.43669423228113,t,high,t_high
201.1037267,198.25477440205825,t,high,t_high
169.9936876,166.85014740430296,t,high,t_high
202.9020381,201.8883851946785,t,high,t_high
170.8509622,171.4817106581087,t,high,t_high
202.0069413,200.21255305947247,t,high,t_high
166.7629685,162.67311986892975,t,high,t_high
202.3728056,201.13713165344458,t,high,t_high
165.0143779,164.2480054059023,t,high,t_high
202.6255097,201.79484049653928,t,high,t_high
163.4659843,160.39488199026445,t,high,t_high
202.3059488,201.22704669020632,t,high,t_high
154.16745590000005,144.52482843646345,t,high,t_high
203.1911115,203.09425029653937,t,high,t_high
208.3531187,210.3275319402282,t,high,t_high
208.7723459,211.10108480962728,t,high,t_high
208.8247368,211.46840918854656,t,high,t_high
208.2381159,210.30093833045436,t,high,t_high
208.7736668,211.21899819008024,t,high,t_high
208.628471,211.18197004919085,t,high,t_high
210.0005572,213.60795668929893,t,high,t_high
208.1278371,210.35091068523695,t,high,t_high
208.6083748,210.9499621162765,t,high,t_high
207.0973844,208.38352039158022,t,high,t_high
208.5047641,211.57588152133917,t,high,t_high
210.2375571,214.15386047552693,t,high,t_high
207.765517,210.09546182207544,t,high,t_high
209.2420273,212.07867525062798,t,high,t_high
208.1745299,211.05714331650503,t,high,t_high
207.9038526,209.43450633182806,t,high,t_high
206.6021116,208.64735860309378,t,high,t_high
208.6511852,211.04257238475589,t,high,t_high
205.8726019,208.31317633757158,t,high,t_high
207.8305254,209.42563745757025,t,high,t_high
205.272597,208.3657230263616,t,high,t_high
207.8359904,209.37326109062812,t,high,t_high
204.3584121,208.56739567628904,t,high,t_high
207.8999204,209.4770860062566,t,high,t_high
205.311734,211.53633904202928,t,high,t_high
207.2441032,208.05446580730194,t,high,t_high
201.20828380000003,205.5392753161199,t,high,t_high
207.895434,209.59638389644334,t,high,t_high
198.7733644,202.33842628396246,t,high,t_high
208.0419987,209.82609985654216,t,high,t_high
199.2183346,204.53036774542073,t,high,t_high
165.68751609999995,157.70923227184795,t,high,t_high
207.9577518,210.40822936606364,t,high,t_high
193.361,206.9756216775474,h,low,h_low
193.361,213.8267664218995,h,high,h_high
181.182,181.37541034456893,h,low,h_low
181.182,189.28536833835682,h,high,h_high
203.761,204.90954802675228,h,low,h_low
203.761,222.89610128740892,h,high,h_high
148.885,134.69301822054575,h,low,h_low
148.885,149.52996514968459,h,high,h_high
184.824,199.4588860569351,h,low,h_low
184.824,214.09396359103624,h,high,h_high
153.822999999999,138.2729899391859,h,low,h_low
153.822999999999,148.40509385607544,h,high,h_high
197.972,208.9604765884754,h,low,h_low
197.972,224.92591668569312,h,high,h_high
159.91899999999902,155.97997126526113,h,low,h_low
159.91899999999902,170.40287258047067,h,high,h_high
123.79899999999901,87.26368333567603,h,low,h_low
123.79899999999901,106.5685644734753,h,high,h_high
132.17700000000002,111.31540385292479,h,low,h_low
132.17700000000002,130.17059618291154,h,high,h_high
169.327,167.85802812554846,h,low,h_low
169.327,185.19842734038372,h,high,h_high
158.632,143.5714558893618,h,low,h_low
158.632,164.6382668004512,h,high,h_high
218.21400000000003,230.2787934554634,lzv_a,high,lzv_a_high
215.625,225.35806732932866,lzv_a,high,lzv_a_high
215.969,226.47176284848405,lzv_a,high,lzv_a_high
217.655999999999,228.60046650950054,lzv_a,high,lzv_a_high
208.108,209.3660508715045,lzv_a,high,lzv_a_high
220.005999999999,227.1143014137613,lzv_a,high,lzv_a_high
220.005999999999,231.09995106562232,lzv_a,high,lzv_a_high
222.0,238.08877655396452,lzv_s,high,lzv_s_high
221.8,242.28368634911834,lzv_s,high,lzv_s_high
224.8,243.6931292685231,lzv_s,high,lzv_s_high
204.6,207.55384936562848,lzv_s,high,lzv_s_high
228.4,256.27920676722925,lzv_s,high,lzv_s_high
236.2,265.10149457614233,lzv_s,high,lzv_s_high
223.0,238.95608582369675,lzv_s,high,lzv_s_high
226.9,246.66956035631173,lzv_s,high,lzv_s_high
218.6,235.92506229073095,lzv_s,high,lzv_s_high
227.0,247.71343875468528,lzv_s,high,lzv_s_high
138.316198061036,121.3055169264216,lzv_e19,low,lzv_e19_low
138.316198061036,121.6532372219405,lzv_e19,high,lzv_e19_high
136.70855607149798,119.88497096742509,lzv_e19,low,lzv_e19_low
136.70855607149798,120.43591512474356,lzv_e19,high,lzv_e19_high
205.6497131,203.65363193125154,t,high,t_high
210.33247180000004,214.19699766820253,t,high,t_high
208.17116830000003,210.14316451060233,t,high,t_high
210.4065429,214.52951315111116,t,high,t_high
208.4710536,210.90108243368954,t,high,t_high
207.1799211,208.109685495681,t,high,t_high
207.8956988,209.65755184818246,t,high,t_high
206.3102645,206.33393319262555,t,high,t_high
208.8422791,210.950313086638,t,high,t_high
208.9677544,212.7018020683427,t,high,t_high
209.6340956,211.55324788589724,t,high,t_high
207.465332,209.09820226354927,t,high,t_high
207.4913402,208.25373704805887,t,high,t_high
208.7336263,211.14711482593276,t,high,t_high
208.0919762,210.57123253993728,t,high,t_high
207.8273421,207.3337115812502,t,high,t_high
208.480344,210.77210224306384,t,high,t_high
206.4331241,207.90380334661248,t,high,t_high
207.5220991,209.17883464475574,t,high,t_high
207.2655238,209.59434341255113,t,high,t_high
206.4065691,207.06014643135921,t,high,t_high
204.51083290000003,204.05647505660266,t,high,t_high
206.46953080000003,207.3196428688865,t,high,t_high
205.2230275,208.40616572184274,t,high,t_high
206.5612227,207.39801209237427,t,high,t_high
204.3049208,204.65034849843084,t,high,t_high
206.6107138,206.9955961878267,t,high,t_high
204.8561282,206.85168180611126,t,high,t_high
207.4887766,208.00321038685146,t,high,t_high
204.2847894,206.31285985848356,t,high,t_high
208.1888075,209.4094727267783,t,high,t_high
205.5247074,209.02528194362233,t,high,t_high
207.3548236,209.54937715097643,t,high,t_high
204.3255574,207.18429717592338,t,high,t_high
207.1107067,209.50897037373164,t,high,t_high
202.1103614,204.39293446658903,t,high,t_high
206.3465393,205.84074550138058,t,high,t_high
201.9355804,204.5697575239753,t,high,t_high
208.6903725,210.92348461294554,t,high,t_high
202.0741283,206.26749689333016,t,high,t_high
207.1845757,208.0951838324461,t,high,t_high
198.5922054,200.31441465533356,t,high,t_high
207.4179707,208.90535750573952,t,high,t_high
188.3363579,182.43270540088287,t,high,t_high
206.9846547,208.1197416831973,t,high,t_high
187.5271321,181.5141960286102,t,high,t_high
206.1969896,205.95792075761318,t,high,t_high
185.2856496,179.89978400725414,t,high,t_high
208.174661,210.06648457513984,t,high,t_high
184.4344996,182.30248153834688,t,high,t_high
208.7909861,211.76957626405616,t,high,t_high
206.32,205.7531589992504,t,high,t_high
206.24,206.87483163904818,t,high,t_high
205.22,204.03557407263008,t,high,t_high
204.9,201.91964498533457,t,high,t_high
206.81,206.58758662310746,t,high,t_high
206.18,205.39959117915527,t,high,t_high
206.98,208.66423051672552,t,high,t_high
205.17,203.5065969013036,t,high,t_high
205.3,203.81574459090584,t,high,t_high
205.97,205.17055537794695,t,high,t_high
206.78,206.70904979773007,t,high,t_high
205.51,204.92383426892818,t,high,t_high
206.48,206.5535082819484,t,high,t_high
206.04,204.89856725037583,t,high,t_high
206.8,206.5722321219935,t,high,t_high
203.43,200.58007653413898,t,high,t_high
205.81,204.66966032890804,t,high,t_high
203.52,201.4572300581894,t,high,t_high
205.1,202.43752708226248,t,high,t_high
203.62,202.01763180087212,t,high,t_high
206.4,205.08254080154526,t,high,t_high
201.86,198.3718925548393,t,high,t_high
205.74,205.11317706204912,t,high,t_high
196.6,189.85583922063194,t,high,t_high
204.42,201.40902307604009,t,high,t_high
187.82,172.7994171244997,t,high,t_high
204.19,201.09371145019642,t,high,t_high
185.43,171.5993862467623,t,high,t_high
205.52,203.7620057356495,t,high,t_high
177.67,156.67495011922426,t,high,t_high
204.31,200.6158288675126,t,high,t_high
172.44,149.4643414013158,t,high,t_high
203.0,198.3042739192721,t,high,t_high
172.55,151.29054538894377,t,high,t_high
204.76,201.78335215105187,t,high,t_high
173.5,156.31157464402818,t,high,t_high
203.39,200.69699338133006,t,high,t_high
167.02,144.38892575478036,t,high,t_high
204.3,201.75639542086594,t,high,t_high
165.04,143.45170504723202,t,high,t_high
203.89,200.6114241627283,t,high,t_high
167.33,150.38363891683963,t,high,t_high
204.13,201.05970724168276,t,high,t_high
161.91,142.71657545329447,t,high,t_high
203.5,199.99349343079646,t,high,t_high
160.56,141.94843805957848,t,high,t_high
204.7,202.23985932793622,t,high,t_high
160.6,145.60123988378257,t,high,t_high
203.47,194.61861756781934,t,high,t_high
154.67,139.03675007544552,t,high,t_high
203.62,202.0661674776206,t,high,t_high
159.733,151.6329812643266,h,low,h_low
159.733,168.33498130597584,h,high,h_high
147.237,138.64715392062183,h,low,h_low
147.237,144.9428061188952,h,high,h_high
175.905,184.69416393221255,h,low,h_low
175.905,199.60048248246076,h,high,h_high
169.255,163.91716160248586,h,low,h_low
169.255,183.6303439273943,h,high,h_high
142.148,126.83859783393157,h,low,h_low
142.148,146.1912464943462,h,high,h_high
151.929,138.66040591363156,h,low,h_low
151.929,150.8000140877854,h,high,h_high
192.132,181.1413707679212,h,low,h_low
192.132,209.05507147874653,h,high,h_high
122.92,90.38524955178723,h,low,h_low
122.92,106.74199648900648,h,high,h_high
210.861,213.27677358714493,lzv_a,high,lzv_a_high
211.269,214.96316643588963,lzv_a,high,lzv_a_high
219.190999999999,228.36339809778585,lzv_a,high,lzv_a_high
219.190999999999,226.74952051207728,lzv_a,high,lzv_a_high
220.9,241.80927610986427,lzv_s,high,lzv_s_high
220.9,239.08817840309644,lzv_s,high,lzv_s_high
224.7,242.56340209187226,lzv_s,high,lzv_s_high
227.2,247.73049752808137,lzv_s,high,lzv_s_high
224.1,241.0906017212348,lzv_s,high,lzv_s_high
221.6,235.95191019837992,lzv_s,high,lzv_s_high
224.5,242.63032659499595,lzv_s,high,lzv_s_high
233.8,262.48137637632,lzv_s,high,lzv_s_high
223.27,228.07374264259116,lzv_a,high,lzv_a_high
133.670092253118,113.32356311586742,lzv_e19,low,lzv_e19_low
137.323168932863,116.98350417053418,lzv_e19,low,lzv_e19_low
140.71618570270002,123.35718015722676,lzv_e19,low,lzv_e19_low
138.10430377547502,119.36964021509915,lzv_e19,low,lzv_e19_low
140.71618570270002,123.30776379336822,lzv_e19,high,lzv_e19_high
137.323168932863,117.53392370911183,lzv_e19,high,lzv_e19_high
138.10430377547502,119.78003744434503,lzv_e19,high,lzv_e19_high
133.670092253118,113.73511433153301,lzv_e19,high,lzv_e19_high
138.307014914178,118.83441625977602,lzv_e19,low,lzv_e19_low
138.307014914178,119.06578253056527,lzv_e19,high,lzv_e19_high
202.6718607,199.67285938439346,t,high,t_high
202.2959399,198.95934149483458,t,high,t_high
202.3571384,199.115246248944,t,high,t_high
201.886523,198.16358985280854,t,high,t_high
201.5717924,197.47296992604453,t,high,t_high
202.2192389,198.8468103538348,t,high,t_high
202.796034,199.93690240166376,t,high,t_high
201.0865987,196.59874149163255,t,high,t_high
203.1496144,200.86896894827808,t,high,t_high
200.5032179,195.47683928326302,t,high,t_high
201.785657,197.93050768635067,t,high,t_high
200.7413967,196.00439762577014,t,high,t_high
203.2360435,200.89370677153624,t,high,t_high
202.6437075,199.87390776134842,t,high,t_high
203.2939654,200.92426459302362,t,high,t_high
200.59644430000003,196.06988799443585,t,high,t_high
199.8920327,194.18655094220915,t,high,t_high
198.776435,193.11255038906057,t,high,t_high
201.8417651,198.0661841398699,t,high,t_high
199.5123381,195.59481583640806,t,high,t_high
202.7097862,199.8217974565449,t,high,t_high
197.7501266,192.9170240682913,t,high,t_high
200.1932294,194.76736041349014,t,high,t_high
194.7493647,188.52308648110468,t,high,t_high
200.7357017,195.85821170503434,t,high,t_high
191.3404228,183.89927944342566,t,high,t_high
199.9631522,194.26586806357582,t,high,t_high
191.159899,186.0927219599095,t,high,t_high
201.71143480000003,197.82656008314052,t,high,t_high
184.6145071,176.0436574891462,t,high,t_high
201.6801427,197.73766564535197,t,high,t_high
175.78315759999995,164.113335808726,t,high,t_high
201.2369145,196.92702709835513,t,high,t_high
173.9568929,167.23678723927864,t,high,t_high
200.9160786,196.28378646409197,t,high,t_high
172.5832887,167.90186881195785,t,high,t_high
200.6932564,195.78688867390804,t,high,t_high
171.112798,165.87816776753056,t,high,t_high
200.4883305,195.43749766815398,t,high,t_high
169.1727733,163.9798396729917,t,high,t_high
198.6985813,191.91022233719755,t,high,t_high
161.8563764,151.24714003344246,t,high,t_high
202.1077857,198.7129928169768,t,high,t_high
141.3397835,111.36931468314569,t,high,t_high
200.9076065,196.31047469097896,t,high,t_high
139.4439607,113.21285659334353,t,high,t_high
199.7234462,193.87447271531923,t,high,t_high
140.3960244,115.24363191725752,t,high,t_high
199.3855665,193.20543532992366,t,high,t_high
140.2456364,116.82379396702031,t,high,t_high
201.7139815,197.8845182343163,t,high,t_high
209.4943852,214.84888004979854,t,high,t_high
209.3943037,214.48672789943657,t,high,t_high
210.957282,217.68111104483322,t,high,t_high
209.6966102,215.20746928501416,t,high,t_high
209.9556026,215.76353021369894,t,high,t_high
208.7664049,213.28175512525945,t,high,t_high
208.79763280000003,213.43604057209816,t,high,t_high
208.9212406,213.37660378685055,t,high,t_high
209.2362412,214.2861839474621,t,high,t_high
210.53246830000003,216.30952324407951,t,high,t_high
209.3258225,214.45439842661497,t,high,t_high
210.195806,215.46785281023602,t,high,t_high
210.3781167,216.64269471496385,t,high,t_high
209.4436144,213.71319305673356,t,high,t_high
211.1328538,218.0870166566115,t,high,t_high
209.5483862,213.75658533778085,t,high,t_high
212.22935440000003,220.24389879559683,t,high,t_high
211.8236709,218.18238114005652,t,high,t_high
213.1226725,222.05728620492783,t,high,t_high
209.4621185,213.26617761799176,t,high,t_high
209.8393062,215.57978141770772,t,high,t_high
209.91904330000003,214.12479965283288,t,high,t_high
210.8662083,217.65023004182922,t,high,t_high
208.0897005,210.4700272105863,t,high,t_high
211.6017219,219.0655811129665,t,high,t_high
208.3028669,211.1705781045741,t,high,t_high
209.4317073,214.7780549360843,t,high,t_high
208.5245018,211.96187337603496,t,high,t_high
210.692018,217.31303166022573,t,high,t_high
205.8491005,207.01357124232413,t,high,t_high
208.9359376,213.78457217183694,t,high,t_high
205.3059202,206.6874534046561,t,high,t_high
210.5842456,217.0672025763775,t,high,t_high
204.6158665,206.37682513795633,t,high,t_high
209.4261066,214.8996597256185,t,high,t_high
198.9136286,196.14420365075478,t,high,t_high
210.7536362,217.24926664976516,t,high,t_high
197.5072925,195.1146068668693,t,high,t_high
212.054521,219.95490754242496,t,high,t_high
124.827,104.99506211303586,h,low,h_low
124.827,111.40094826137874,h,high,h_high
208.2,222.7761306729434,h,low,h_low
208.2,237.24552768291662,h,high,h_high
214.449,219.35532398046038,h,low,h_low
214.449,231.6769447935802,h,high,h_high
181.109,191.69312927223254,h,low,h_low
181.109,210.0891014457169,h,high,h_high
180.726,191.92971705286993,h,low,h_low
180.726,208.4476552692039,h,high,h_high
141.384,130.76622725140567,h,low,h_low
141.384,146.49275124721157,h,high,h_high
177.533,187.44833726509572,h,low,h_low
177.533,199.81737882755237,h,high,h_high
162.895,154.06945454544905,h,low,h_low
162.895,167.88138234478396,h,high,h_high
174.43400000000003,167.33626324180867,h,low,h_low
174.43400000000003,190.4052011434298,h,high,h_high
200.178,211.27588755637944,h,low,h_low
200.178,224.16798082735698,h,high,h_high
193.254,201.74754377873518,h,low,h_low
193.254,223.20200841544013,h,high,h_high
156.464,153.38513780414428,h,low,h_low
156.464,165.69470902762038,h,high,h_high
209.512,213.39214570486436,lzv_a,high,lzv_a_high
213.697999999999,222.16833502417293,lzv_a,high,lzv_a_high
218.926,232.88868883169962,lzv_a,high,lzv_a_high
217.83,232.5904458147479,lzv_a,high,lzv_a_high
214.405,223.97309187289025,lzv_a,high,lzv_a_high
214.405,223.99140666018815,lzv_a,high,lzv_a_high
216.893,219.1732124435753,lzv_a,high,lzv_a_high
201.761,207.437611435486,lzv_a,high,lzv_a_high
216.893,213.2252208369941,lzv_a,high,lzv_a_high
222.0,238.3280721921607,lzv_s,high,lzv_s_high
222.1,238.6544462886287,lzv_s,high,lzv_s_high
225.0,244.3616979127012,lzv_s,high,lzv_s_high
219.0,234.76789236263667,lzv_s,high,lzv_s_high
223.0,240.28732437976475,lzv_s,high,lzv_s_high
207.0,211.41163357242996,lzv_s,high,lzv_s_high
230.3,256.335912139901,lzv_s,high,lzv_s_high
218.6,232.37748816767512,lzv_s,high,lzv_s_high
229.0,253.2904795283072,lzv_s,high,lzv_s_high
226.7,248.2898766617141,lzv_s,high,lzv_s_high
228.9,252.78974375286901,lzv_s,high,lzv_s_high
135.50409614886,114.5701344074179,lzv_e19,low,lzv_e19_low
137.72094701349,118.93182317472836,lzv_e19,high,lzv_e19_high
135.50409614886,114.48131416251609,lzv_e19,high,lzv_e19_high
137.72094701349,119.04219672433808,lzv_e19,low,lzv_e19_low


==> csv_results/038_svr_cv/cv_pretrained_test_errors_all.csv <==
peak_power,predicted_power,source,excitation_class,source_key
200.0566074,205.59964916215893,t,high,t_high
198.4381801,199.68970088954867,t,high,t_high
199.3765912,192.9034404092855,t,high,t_high
198.4024017,200.48862682555705,t,high,t_high
197.868804,195.83988428886076,t,high,t_high
200.0187102,208.31361036807905,t,high,t_high
194.0952603,198.6191250869429,t,high,t_high
199.1730498,206.37501930382368,t,high,t_high
198.2021954,206.45823500328245,t,high,t_high
198.8507651,206.77920507448317,t,high,t_high
196.8899866,202.54218399949326,t,high,t_high
199.3500773,207.36649123986132,t,high,t_high
198.4377975,202.52779517298313,t,high,t_high
198.4251961,197.93533794133236,t,high,t_high
197.5497636,201.4529554678292,t,high,t_high
199.3270281,209.34923598388573,t,high,t_high
198.1877155,199.1248881048206,t,high,t_high
198.3643915,203.98608816027837,t,high,t_high
196.7413771,199.21924080851323,t,high,t_high
198.589003,206.98067048876655,t,high,t_high
189.7185878,178.92517507380944,t,high,t_high
199.3068403,199.9721319539339,t,high,t_high
189.0297507,181.41216384287867,t,high,t_high
199.0986878,206.93644306196845,t,high,t_high
190.0599319,188.38857089154683,t,high,t_high
198.9614243,208.83292042029063,t,high,t_high
191.8808587,181.83904585141053,t,high,t_high
200.0472822,208.69973349020393,t,high,t_high
160.9996981,136.37126421739356,t,high,t_high
200.2588478,202.10076258756104,t,high,t_high
162.9990487,134.10661315186323,t,high,t_high
201.1168851,213.40706007146127,t,high,t_high
150.4191741,106.23404532133648,t,high,t_high
198.5689288,205.7243323742954,t,high,t_high
151.7304589,112.05371821359807,t,high,t_high
201.6129844,211.1792052345289,t,high,t_high
152.3733217,111.82163263508454,t,high,t_high
200.2548684,207.68237415034756,t,high,t_high
151.6407093,112.81465595555701,t,high,t_high
201.6513742,204.74504804770493,t,high,t_high
152.2015127,110.34447963388718,t,high,t_high
203.6212821,219.45693664050776,t,high,t_high
153.2771057,115.5511481370653,t,high,t_high
202.4175551,209.69074279339645,t,high,t_high
143.470799,94.82718841170353,t,high,t_high
203.1543612,206.80800305055436,t,high,t_high
143.6551737,94.33278281503783,t,high,t_high
203.1996009,209.58928840417585,t,high,t_high
143.27656130000003,95.77580824746573,t,high,t_high
204.6995134,214.59916451775226,t,high,t_high
203.1609852,198.6098251484915,t,high,t_high
205.7816176,204.21340340404828,t,high,t_high
206.5000746,200.86192317254572,t,high,t_high
204.860893,207.6458250429399,t,high,t_high
206.4684075,205.1552556280404,t,high,t_high
206.575359,207.58798166470268,t,high,t_high
205.4323033,208.1164769709124,t,high,t_high
206.5936496,203.82120290932093,t,high,t_high
207.8191821,207.2864064301861,t,high,t_high
206.6688285,211.10662810735676,t,high,t_high
206.4126745,199.73476372280845,t,high,t_high
206.1774756,205.6455360804599,t,high,t_high
205.4131388,206.232548801131,t,high,t_high
205.9533499,212.483687818079,t,high,t_high
206.201079,207.66059596134403,t,high,t_high
205.301483,204.46379432394227,t,high,t_high
206.9440472,207.2243575309129,t,high,t_high
205.5119483,208.93415116927068,t,high,t_high
207.1489767,211.525330568584,t,high,t_high
206.6519626,210.42453834369974,t,high,t_high
205.8997606,204.57065599201886,t,high,t_high
201.7012151,209.22970952331494,t,high,t_high
205.1306156,198.81501731501498,t,high,t_high
202.5316587,200.77820130259613,t,high,t_high
204.8581285,205.22740617227734,t,high,t_high
201.206007,206.6767555080416,t,high,t_high
204.7461881,205.61856736535907,t,high,t_high
198.7883233,192.71144394867963,t,high,t_high
202.8142751,203.00221644358908,t,high,t_high
199.9650102,205.24136981396825,t,high,t_high
203.5456799,202.8791725826489,t,high,t_high
197.6924154,202.1040918472263,t,high,t_high
204.6314228,205.92447733770376,t,high,t_high
195.6273639,199.46266809621122,t,high,t_high
203.886405,202.1844634446519,t,high,t_high
193.9743296,197.31256800602824,t,high,t_high
202.9225671,198.859685006037,t,high,t_high
187.4557808,188.2355948947647,t,high,t_high
203.3692567,203.81469329084726,t,high,t_high
179.42067980000004,169.84486088970118,t,high,t_high
203.7194262,197.75898504413232,t,high,t_high
177.4131574,166.99669752757882,t,high,t_high
203.9389405,208.08287642378812,t,high,t_high
174.9224722,168.51084579001227,t,high,t_high
201.3760624,198.2906941138872,t,high,t_high
165.76768710000005,151.16457218115107,t,high,t_high
202.2482624,201.99798931810773,t,high,t_high
164.2097742,144.9781573964698,t,high,t_high
201.4613601,195.9042664046455,t,high,t_high
162.6867801,137.7261584391599,t,high,t_high
203.2963891,209.08973198941862,t,high,t_high
117.557,61.469522376519066,h,low,h_low
117.557,71.45584512093728,h,high,h_high
218.31,218.80727718565993,h,low,h_low
218.31,233.5320747608676,h,high,h_high
181.588,190.94112845884527,h,low,h_low
181.588,175.47131948486722,h,high,h_high
131.836,90.73142543725157,h,low,h_low
131.836,104.45310178014671,h,high,h_high
179.50799999999904,169.5248303671458,h,low,h_low
179.50799999999904,192.3073383182552,h,high,h_high
127.546,90.74293638913693,h,low,h_low
127.546,98.6911004317897,h,high,h_high
193.18,189.40579262666873,h,low,h_low
193.18,194.62333166224968,h,high,h_high
140.963,108.46314983407507,h,low,h_low
140.963,115.35862682267799,h,high,h_high
144.873,128.8794431985458,h,low,h_low
144.873,118.38184824674741,h,high,h_high
185.33,183.96275772030515,h,low,h_low
185.33,188.16800649009514,h,high,h_high
174.485,168.62854609271898,h,low,h_low
174.485,180.03204767546208,h,high,h_high
143.806,121.24070931866586,h,low,h_low
143.806,134.11947226077757,h,high,h_high
225.347,244.40319767817908,h,low,h_low
225.347,248.77640685329754,h,high,h_high
216.717,224.17747286835066,lzv_a,high,lzv_a_high
210.954,204.037903316986,lzv_a,high,lzv_a_high
209.987,215.69990254322153,lzv_a,high,lzv_a_high
210.875999999999,206.83300458365753,lzv_a,high,lzv_a_high
214.029,218.02353421900705,lzv_a,high,lzv_a_high
213.999,223.97402344159917,lzv_a,high,lzv_a_high
213.83599999999905,222.8291067936319,lzv_a,high,lzv_a_high
215.259,230.9780761090327,lzv_a,high,lzv_a_high
213.83599999999905,227.46021592993336,lzv_a,high,lzv_a_high
222.31799999999905,245.95887660016498,lzv_a,high,lzv_a_high
213.498,229.77127196234866,lzv_a,high,lzv_a_high
213.393,224.5212727226595,lzv_a,high,lzv_a_high
220.4,238.4312392850641,lzv_s,high,lzv_s_high
227.6,244.97378813108892,lzv_s,high,lzv_s_high
210.9,219.882859594858,lzv_s,high,lzv_s_high
212.5,206.34467038378995,lzv_s,high,lzv_s_high
218.3,220.18915193976855,lzv_s,high,lzv_s_high
219.6,237.0423251737912,lzv_s,high,lzv_s_high
229.9,249.15095389150622,lzv_s,high,lzv_s_high
226.6,232.6550147499791,lzv_s,high,lzv_s_high
230.7,252.17568268826182,lzv_s,high,lzv_s_high
220.8,239.52943027014985,lzv_s,high,lzv_s_high
220.3,226.19843049503262,lzv_s,high,lzv_s_high
221.7,240.26882947792885,lzv_s,high,lzv_s_high
218.4,232.91802971371965,lzv_s,high,lzv_s_high
215.5,222.617310126675,lzv_s,high,lzv_s_high
230.9,253.7989095736639,lzv_s,high,lzv_s_high
222.318,252.1156421323804,lzv_a,high,lzv_a_high
213.498,233.12576267159065,lzv_a,high,lzv_a_high
134.751461430743,131.88638468877957,lzv_e19,high,lzv_e19_high
134.354940948694,133.92718806194344,lzv_e19,low,lzv_e19_low
134.751461430743,132.58192610541093,lzv_e19,low,lzv_e19_low
139.015047417642,142.32293757482523,lzv_e19,low,lzv_e19_low
139.015047417642,141.16976079596427,lzv_e19,high,lzv_e19_high
134.354940948694,129.11555054250073,lzv_e19,high,lzv_e19_high
206.547253,221.65233383750473,t,high,t_high
208.335522,214.59278370365996,t,high,t_high
208.1185324,218.158307296844,t,high,t_high
209.3403419,215.86201622184043,t,high,t_high
209.9067194,221.29764670271302,t,high,t_high
208.579889,210.7126702979112,t,high,t_high
208.3821685,215.29228945623484,t,high,t_high
208.2036539,214.69598452898595,t,high,t_high
208.9797471,222.77463741376437,t,high,t_high
208.5397546,218.1804455349735,t,high,t_high
209.313697,212.72086966727971,t,high,t_high
208.4808905,218.03784140001162,t,high,t_high
209.0216119,215.36894331609062,t,high,t_high
208.7623542,213.34362194328293,t,high,t_high
209.1447751,216.81874047968347,t,high,t_high
209.3874988,218.76534049098385,t,high,t_high
210.2765772,218.4221589423232,t,high,t_high
206.856284,211.11722146946667,t,high,t_high
209.6192603,224.95536305486885,t,high,t_high
204.6528597,205.9661752980475,t,high,t_high
209.5949054,223.96885587597916,t,high,t_high
197.7611968,196.5476158518079,t,high,t_high
208.7929399,219.68516180248727,t,high,t_high
195.76021,198.6553803319161,t,high,t_high
208.6547236,215.2372883286168,t,high,t_high
195.1288017,194.57306061548442,t,high,t_high
208.9849341,216.2655602478703,t,high,t_high
195.5130074,197.79957491770492,t,high,t_high
208.6943315,224.75298730390938,t,high,t_high
193.9985789,193.35401698286847,t,high,t_high
209.0062004,225.8836947889961,t,high,t_high
192.9323648,199.30770760882547,t,high,t_high
209.2786994,225.7043673751372,t,high,t_high
188.59903180000003,192.7944673368491,t,high,t_high
208.1894664,219.37832071700433,t,high,t_high
182.2093599,183.3113428268506,t,high,t_high
209.7988637,222.30196730481276,t,high,t_high
176.82436940000005,178.92911712506762,t,high,t_high
208.8887284,223.3575534788296,t,high,t_high
174.5539899,174.84191835817558,t,high,t_high
208.649639,219.39185135692767,t,high,t_high
173.25815780000005,168.45142303150158,t,high,t_high
172.0559961,167.5372688906159,t,high,t_high
208.1890267,216.24915028948257,t,high,t_high
168.512582,156.1779767538188,t,high,t_high
208.5559529,220.23503611855307,t,high,t_high
166.9760244,158.38570118547895,t,high,t_high
208.0382574,215.19886471094085,t,high,t_high
163.4137346,155.5840315698213,t,high,t_high
208.4668329,221.4778829467992,t,high,t_high
203.7047314,211.99472532111855,t,high,t_high
199.7335221,206.36075465627954,t,high,t_high
199.3844212,202.18191449260132,t,high,t_high
199.7654411,201.58635913080354,t,high,t_high
201.7641675,207.76146283286968,t,high,t_high
200.4475369,206.8490528410512,t,high,t_high
201.7136841,208.8684351394184,t,high,t_high
200.0304065,205.94075210915872,t,high,t_high
202.3477117,206.99681136183506,t,high,t_high
198.8509456,207.0793310397056,t,high,t_high
198.0714357,195.87639343203773,t,high,t_high
200.0265201,207.02406811908966,t,high,t_high
199.2575873,201.07007867253094,t,high,t_high
197.2791439,192.723866771437,t,high,t_high
197.5792387,197.96239853973412,t,high,t_high
196.656084,197.3110413206117,t,high,t_high
198.9586598,199.92484763393776,t,high,t_high
198.2272214,203.03478124552515,t,high,t_high
202.1435752,204.80609889845624,t,high,t_high
197.8380674,195.85340799371667,t,high,t_high
199.9420091,207.0114564332449,t,high,t_high
197.4813138,200.93014435357196,t,high,t_high
198.888324,202.1637487755225,t,high,t_high
196.9510591,201.85012923363584,t,high,t_high
198.79032880000003,208.75543158613547,t,high,t_high
195.5864511,202.1366082864761,t,high,t_high
200.7017598,206.265474807892,t,high,t_high
194.8069842,199.21127480955775,t,high,t_high
199.8731559,204.03567683167222,t,high,t_high
192.6408495,196.83033392436374,t,high,t_high
198.3148551,197.6591990316777,t,high,t_high
194.4821798,195.61576323162294,t,high,t_high
197.65532030000003,196.81918111338948,t,high,t_high
191.604178,190.62090866329575,t,high,t_high
197.842951,199.92870936006102,t,high,t_high
194.1906561,200.50766986293527,t,high,t_high
196.95154,201.7748294640995,t,high,t_high
194.21702130000003,196.1321445721923,t,high,t_high
198.090976,193.78867884331441,t,high,t_high
192.0815708,202.55244330433467,t,high,t_high
196.4614412,198.0697901383203,t,high,t_high
190.630916,192.77378739041725,t,high,t_high
196.5148484,206.51465189832288,t,high,t_high
191.8124187,198.6180096021286,t,high,t_high
197.7254508,196.15518569040083,t,high,t_high
185.0333174,187.70395777386236,t,high,t_high
196.732973,199.23691420144098,t,high,t_high
181.0299298,180.59685345265086,t,high,t_high
195.4620445,193.91253869310898,t,high,t_high
181.2990234,180.576950816082,t,high,t_high
196.9887217,194.57669464665284,t,high,t_high
163.006,151.79164099903053,h,low,h_low
163.006,171.76385899653627,h,high,h_high
156.127,131.0033881468104,h,low,h_low
156.127,143.29066531458258,h,high,h_high
152.937,140.52693223751479,h,low,h_low
152.937,140.51890137838612,h,high,h_high
133.714,106.58011736515833,h,low,h_low
133.714,98.09618205829389,h,high,h_high
215.345999999999,232.90106135272384,h,low,h_low
215.345999999999,245.6042868701582,h,high,h_high
151.24200000000005,115.72188553154903,h,low,h_low
151.24200000000005,137.50575821099204,h,high,h_high
129.112,98.67863391269184,h,low,h_low
129.112,88.83172184241636,h,high,h_high
165.267,154.89620875486474,h,low,h_low
165.267,167.40605795672582,h,high,h_high
176.954,163.89713151479805,h,low,h_low
176.954,172.93975529411082,h,high,h_high
175.445,163.84935584480382,h,low,h_low
175.445,166.94133999908544,h,high,h_high
214.014,232.56931915614453,h,low,h_low
214.014,239.7384772548644,h,high,h_high
132.33100000000002,103.20665140823485,h,low,h_low
132.33100000000002,93.78712770005075,h,high,h_high
150.34799999999902,128.99742737171556,h,low,h_low
150.34799999999902,134.54244400229862,h,high,h_high
188.446,194.08412181085095,h,low,h_low
188.446,192.02661503692045,h,high,h_high
213.167,219.247343903357,lzv_a,high,lzv_a_high
217.56,226.61233328598823,lzv_a,high,lzv_a_high
198.71,191.9321837214271,lzv_a,high,lzv_a_high
211.250999999999,212.25993469894797,lzv_a,high,lzv_a_high
219.887,249.1387215994901,lzv_a,high,lzv_a_high
219.887,242.5777382763608,lzv_a,high,lzv_a_high
226.4,253.5536912496657,lzv_s,high,lzv_s_high
221.6,238.48544475461495,lzv_s,high,lzv_s_high
219.0,225.38185311749106,lzv_s,high,lzv_s_high
226.1,237.69810959534666,lzv_s,high,lzv_s_high
227.2,245.77350746823834,lzv_s,high,lzv_s_high
221.8,238.36394866088887,lzv_s,high,lzv_s_high
226.2,237.72444422827428,lzv_s,high,lzv_s_high
234.1,263.86452443720253,lzv_s,high,lzv_s_high
224.2,240.43959126957316,lzv_s,high,lzv_s_high
232.6,258.22614825404105,lzv_s,high,lzv_s_high
135.775432043812,129.25424617818356,lzv_e19,high,lzv_e19_high
135.775432043812,130.6844550650979,lzv_e19,low,lzv_e19_low
134.710269716023,127.28527017860105,lzv_e19,high,lzv_e19_high
134.710269716023,130.94516705241773,lzv_e19,low,lzv_e19_low
205.3478382,209.6244508691256,t,high,t_high
205.5787905,210.07060457029286,t,high,t_high
205.3456695,202.98873269440793,t,high,t_high
204.1786411,203.2926550627409,t,high,t_high
204.6350802,202.06896253808023,t,high,t_high
203.9281539,212.00408996221034,t,high,t_high
201.855207,193.88709187899448,t,high,t_high
201.697306,196.3067013636821,t,high,t_high
202.9632119,198.4450180984032,t,high,t_high
201.253718,200.68811314167158,t,high,t_high
201.6027108,203.4329662581084,t,high,t_high
198.4663264,195.29686915499155,t,high,t_high
202.5956725,202.00624137580624,t,high,t_high
201.6749897,199.34271246383707,t,high,t_high
200.8395949,194.60991776216363,t,high,t_high
197.3291775,193.5623120824676,t,high,t_high
200.0337696,193.36706437010912,t,high,t_high
198.9960967,195.4201296021192,t,high,t_high
201.5692552,202.27175811387076,t,high,t_high
197.4943407,190.62044458161947,t,high,t_high
201.8781076,201.33377768831787,t,high,t_high
197.9945127,189.289445665705,t,high,t_high
201.7658306,202.7584168097118,t,high,t_high
196.451979,194.58564522071032,t,high,t_high
201.2081847,196.4013095800418,t,high,t_high
197.053332,196.47748663810327,t,high,t_high
202.1365575,202.8408070985819,t,high,t_high
191.03011730000003,190.12010627552067,t,high,t_high
200.9038949,199.17261655433506,t,high,t_high
189.8491626,192.83565838046147,t,high,t_high
202.9121732,198.8897892806206,t,high,t_high
188.0887502,186.92720589426983,t,high,t_high
201.0051767,200.83793576035504,t,high,t_high
181.1550031,174.97425589591214,t,high,t_high
202.3806438,195.86683747602487,t,high,t_high
179.13984680000004,170.10617618093713,t,high,t_high
201.1048499,198.9433903683065,t,high,t_high
175.43463269999995,155.09478604987945,t,high,t_high
201.1037267,195.5365643000472,t,high,t_high
169.9936876,165.137246360024,t,high,t_high
202.9020381,198.32061598775047,t,high,t_high
170.8509622,160.7366810658953,t,high,t_high
202.0069413,200.55019219465447,t,high,t_high
166.7629685,160.05251147527318,t,high,t_high
202.3728056,200.99447390105468,t,high,t_high
165.0143779,150.9397200197385,t,high,t_high
202.6255097,203.70917635194286,t,high,t_high
163.4659843,148.82552566242128,t,high,t_high
202.3059488,198.53656601600454,t,high,t_high
154.16745590000005,132.10209169114862,t,high,t_high
203.1911115,208.1666790036306,t,high,t_high
208.3531187,217.61688559404848,t,high,t_high
208.7723459,222.1707117408742,t,high,t_high
208.8247368,210.67178913882105,t,high,t_high
208.2381159,218.64261397383797,t,high,t_high
208.7736668,211.81704713581271,t,high,t_high
208.628471,219.45667371375708,t,high,t_high
210.0005572,212.54845122125664,t,high,t_high
208.1278371,210.01253369832736,t,high,t_high
208.6083748,212.35382238560734,t,high,t_high
207.0973844,210.3558919974438,t,high,t_high
208.5047641,218.05820752104412,t,high,t_high
210.2375571,214.33117807162702,t,high,t_high
207.765517,216.79787551515403,t,high,t_high
209.2420273,209.91832963572526,t,high,t_high
208.1745299,214.32045994482425,t,high,t_high
207.9038526,216.10903986031923,t,high,t_high
206.6021116,214.10705627068913,t,high,t_high
208.6511852,213.73847073591855,t,high,t_high
205.8726019,225.45563855078967,t,high,t_high
207.8305254,208.2235175570334,t,high,t_high
205.272597,217.3661389673966,t,high,t_high
207.8359904,218.4162158998674,t,high,t_high
204.3584121,219.21208641339697,t,high,t_high
207.8999204,214.04617245303908,t,high,t_high
205.311734,209.87232327092002,t,high,t_high
207.2441032,217.43237134772428,t,high,t_high
201.20828380000003,218.19706651161528,t,high,t_high
207.895434,218.057569762874,t,high,t_high
198.7733644,211.87486674359687,t,high,t_high
208.0419987,218.25696814875892,t,high,t_high
199.2183346,212.6050017734698,t,high,t_high
165.68751609999995,149.84846674718355,t,high,t_high
207.9577518,225.51699527214845,t,high,t_high
193.361,191.12527942381223,h,low,h_low
193.361,194.50913971543304,h,high,h_high
181.182,180.63733788628755,h,low,h_low
181.182,185.77469837821778,h,high,h_high
203.761,207.34461784942815,h,low,h_low
203.761,212.40056615589825,h,high,h_high
148.885,118.25977129305903,h,low,h_low
148.885,120.56980844115716,h,high,h_high
184.824,192.27339668182358,h,low,h_low
184.824,200.6366340379647,h,high,h_high
153.822999999999,118.66216216323883,h,low,h_low
153.822999999999,131.78206288942175,h,high,h_high
197.972,201.32072231664372,h,low,h_low
197.972,211.67733382856017,h,high,h_high
159.91899999999902,147.33401386755787,h,low,h_low
159.91899999999902,159.95106062934298,h,high,h_high
123.79899999999901,77.30544507021281,h,low,h_low
123.79899999999901,79.06117232961887,h,high,h_high
132.17700000000002,101.56617423070915,h,low,h_low
132.17700000000002,110.20511856373152,h,high,h_high
169.327,174.4753576289295,h,low,h_low
169.327,178.9831334000569,h,high,h_high
158.632,133.8267348421137,h,low,h_low
158.632,147.5917024001839,h,high,h_high
218.21400000000003,225.15589188441697,lzv_a,high,lzv_a_high
215.625,219.100334000568,lzv_a,high,lzv_a_high
215.969,219.3000061264697,lzv_a,high,lzv_a_high
217.655999999999,228.10216778630607,lzv_a,high,lzv_a_high
208.108,203.33583014967132,lzv_a,high,lzv_a_high
220.005999999999,242.06546806643954,lzv_a,high,lzv_a_high
220.005999999999,241.21788686993378,lzv_a,high,lzv_a_high
222.0,228.89731376637363,lzv_s,high,lzv_s_high
221.8,229.7932950222138,lzv_s,high,lzv_s_high
224.8,229.80539289866448,lzv_s,high,lzv_s_high
204.6,200.2513902560223,lzv_s,high,lzv_s_high
228.4,248.3547408617496,lzv_s,high,lzv_s_high
236.2,258.3923827736256,lzv_s,high,lzv_s_high
223.0,241.2187615134797,lzv_s,high,lzv_s_high
226.9,247.38412695708178,lzv_s,high,lzv_s_high
218.6,222.2483010128974,lzv_s,high,lzv_s_high
227.0,227.2478496752929,lzv_s,high,lzv_s_high
138.316198061036,138.12364466008162,lzv_e19,low,lzv_e19_low
138.316198061036,139.56871758709792,lzv_e19,high,lzv_e19_high
136.70855607149798,134.58332574896363,lzv_e19,low,lzv_e19_low
136.70855607149798,133.8566228021623,lzv_e19,high,lzv_e19_high
205.6497131,214.34117498723708,t,high,t_high
210.33247180000004,227.77355477708625,t,high,t_high
208.17116830000003,222.3716654014919,t,high,t_high
210.4065429,221.423823336756,t,high,t_high
208.4710536,220.96005400085338,t,high,t_high
207.1799211,217.00439143667444,t,high,t_high
207.8956988,220.94357538536116,t,high,t_high
206.3102645,216.08752493755148,t,high,t_high
208.8422791,223.02815763816474,t,high,t_high
208.9677544,221.673184178233,t,high,t_high
209.6340956,217.93481892359054,t,high,t_high
207.465332,222.57670998456544,t,high,t_high
207.4913402,220.36406157465356,t,high,t_high
208.7336263,221.37105685517272,t,high,t_high
208.0919762,220.52160601106684,t,high,t_high
207.8273421,215.95674635192267,t,high,t_high
208.480344,222.66471537264786,t,high,t_high
206.4331241,217.74182269037692,t,high,t_high
207.5220991,212.05922686956487,t,high,t_high
207.2655238,223.78588901759497,t,high,t_high
206.4065691,214.02737211671646,t,high,t_high
204.51083290000003,216.57069326627374,t,high,t_high
206.46953080000003,217.56074443069886,t,high,t_high
205.2230275,218.98829812914582,t,high,t_high
206.5612227,222.4939358509018,t,high,t_high
204.3049208,211.92794122733932,t,high,t_high
206.6107138,219.39113337778105,t,high,t_high
204.8561282,215.78268420932716,t,high,t_high
207.4887766,216.81006136251702,t,high,t_high
204.2847894,216.44651332421685,t,high,t_high
208.1888075,219.07126614376995,t,high,t_high
205.5247074,218.33472149766482,t,high,t_high
207.3548236,218.95390528193954,t,high,t_high
204.3255574,214.50659357966646,t,high,t_high
207.1107067,221.43288983525358,t,high,t_high
202.1103614,217.62201965365205,t,high,t_high
206.3465393,218.21113269192801,t,high,t_high
201.9355804,206.20964255465069,t,high,t_high
208.6903725,220.13052192688014,t,high,t_high
202.0741283,214.86364035464157,t,high,t_high
207.1845757,224.65165698819803,t,high,t_high
198.5922054,210.31015003398207,t,high,t_high
207.4179707,213.45324481482197,t,high,t_high
188.3363579,190.53512188964768,t,high,t_high
206.9846547,214.54358694060144,t,high,t_high
187.5271321,190.11890976227602,t,high,t_high
206.1969896,214.58646702828054,t,high,t_high
185.2856496,189.67535109286564,t,high,t_high
208.174661,222.45328438068765,t,high,t_high
184.4344996,187.6620547683286,t,high,t_high
208.7909861,217.61396823256067,t,high,t_high
206.32,203.27710787675193,t,high,t_high
206.24,209.62721625991406,t,high,t_high
205.22,203.47827358634567,t,high,t_high
204.9,208.66283329788172,t,high,t_high
206.81,214.43375601139695,t,high,t_high
206.18,205.0773341583481,t,high,t_high
206.98,206.34221601822375,t,high,t_high
205.17,204.0492250623279,t,high,t_high
205.3,204.1073880730864,t,high,t_high
205.97,210.47033765873707,t,high,t_high
206.78,216.81426211782028,t,high,t_high
205.51,205.8663196066648,t,high,t_high
206.48,205.72957654093793,t,high,t_high
206.04,211.19456197839943,t,high,t_high
206.8,206.96228584315907,t,high,t_high
203.43,206.003556057062,t,high,t_high
205.81,208.85731173497211,t,high,t_high
203.52,204.84775054841228,t,high,t_high
205.1,203.95230228284282,t,high,t_high
203.62,201.03539297240246,t,high,t_high
206.4,214.43924733012932,t,high,t_high
201.86,200.27792765760373,t,high,t_high
205.74,202.9133590045069,t,high,t_high
196.6,184.3130796041848,t,high,t_high
204.42,204.45775113527955,t,high,t_high
187.82,178.46081179540263,t,high,t_high
204.19,197.336421105356,t,high,t_high
185.43,175.5235207497656,t,high,t_high
205.52,212.65661114811826,t,high,t_high
177.67,166.29933302436885,t,high,t_high
204.31,205.09594261148257,t,high,t_high
172.44,146.77514786433574,t,high,t_high
203.0,208.64660812718506,t,high,t_high
172.55,154.91647210663763,t,high,t_high
204.76,207.85731986482824,t,high,t_high
173.5,154.6777118123442,t,high,t_high
203.39,205.82826227528554,t,high,t_high
167.02,145.39095756650877,t,high,t_high
204.3,200.11932652054006,t,high,t_high
165.04,139.0365728748788,t,high,t_high
203.89,201.31695596966503,t,high,t_high
167.33,156.25509576769215,t,high,t_high
204.13,206.1522625372358,t,high,t_high
161.91,137.99678311732004,t,high,t_high
203.5,200.4650150033319,t,high,t_high
160.56,136.12464306602863,t,high,t_high
204.7,203.14601531824434,t,high,t_high
160.6,132.33584646177707,t,high,t_high
203.47,201.35191518500747,t,high,t_high
154.67,132.92721152541836,t,high,t_high
203.62,207.77733500964487,t,high,t_high
159.733,137.44783736334804,h,low,h_low
159.733,149.16324833783796,h,high,h_high
147.237,121.1372805893713,h,low,h_low
147.237,139.85679325171895,h,high,h_high
175.905,173.06371740776,h,low,h_low
175.905,187.10758421915946,h,high,h_high
169.255,175.36413435555878,h,low,h_low
169.255,170.33798833022405,h,high,h_high
142.148,112.90893321915593,h,low,h_low
142.148,118.0529125539368,h,high,h_high
151.929,124.71851960873198,h,low,h_low
151.929,139.90758833943318,h,high,h_high
192.132,189.33172881905102,h,low,h_low
192.132,194.17289159354547,h,high,h_high
122.92,76.59421084921364,h,low,h_low
122.92,68.02592570438883,h,high,h_high
210.861,209.06565510767462,lzv_a,high,lzv_a_high
211.269,210.748909199181,lzv_a,high,lzv_a_high
219.190999999999,242.80428850493058,lzv_a,high,lzv_a_high
219.190999999999,237.1781388750569,lzv_a,high,lzv_a_high
220.9,241.29736413848386,lzv_s,high,lzv_s_high
220.9,227.1737683011947,lzv_s,high,lzv_s_high
224.7,243.46510122757928,lzv_s,high,lzv_s_high
227.2,245.11295690057474,lzv_s,high,lzv_s_high
224.1,241.05055710242172,lzv_s,high,lzv_s_high
221.6,233.08969628113758,lzv_s,high,lzv_s_high
224.5,246.1091118977843,lzv_s,high,lzv_s_high
233.8,251.7823432031655,lzv_s,high,lzv_s_high
223.27,255.43374147846654,lzv_a,high,lzv_a_high
133.670092253118,128.51174183047456,lzv_e19,low,lzv_e19_low
137.323168932863,132.75088443184944,lzv_e19,low,lzv_e19_low
140.71618570270002,140.59576496758237,lzv_e19,low,lzv_e19_low
138.10430377547502,134.9495222678472,lzv_e19,low,lzv_e19_low
140.71618570270002,147.18824725397965,lzv_e19,high,lzv_e19_high
137.323168932863,134.98953045007238,lzv_e19,high,lzv_e19_high
138.10430377547502,138.84555030822102,lzv_e19,high,lzv_e19_high
133.670092253118,129.17405312434786,lzv_e19,high,lzv_e19_high
138.307014914178,138.109478993243,lzv_e19,low,lzv_e19_low
138.307014914178,139.11903484751224,lzv_e19,high,lzv_e19_high
202.6718607,198.61237242054085,t,high,t_high
202.2959399,196.05795337101873,t,high,t_high
202.3571384,199.72176608342778,t,high,t_high
201.886523,200.71183527688711,t,high,t_high
201.5717924,193.40780847118097,t,high,t_high
202.2192389,192.61432070571664,t,high,t_high
202.796034,193.37866523285737,t,high,t_high
201.0865987,189.20465101219403,t,high,t_high
203.1496144,203.52838165923518,t,high,t_high
200.5032179,191.76377811323744,t,high,t_high
201.785657,198.20531649756094,t,high,t_high
200.7413967,194.45017788236754,t,high,t_high
203.2360435,204.22101158412124,t,high,t_high
202.6437075,189.62402318230673,t,high,t_high
203.2939654,207.06990942334127,t,high,t_high
200.59644430000003,198.7261181666618,t,high,t_high
199.8920327,194.47200101837834,t,high,t_high
198.776435,197.80703594597855,t,high,t_high
201.8417651,199.42819073721668,t,high,t_high
199.5123381,195.9882840168934,t,high,t_high
202.7097862,203.04358655978442,t,high,t_high
197.7501266,191.9869653803816,t,high,t_high
200.1932294,189.37790341339021,t,high,t_high
194.7493647,187.73207952111045,t,high,t_high
200.7357017,194.08654707681208,t,high,t_high
191.3404228,185.88213805300833,t,high,t_high
199.9631522,197.3972671230612,t,high,t_high
191.159899,189.76746954029858,t,high,t_high
201.71143480000003,201.75797629993073,t,high,t_high
184.6145071,179.2846103740017,t,high,t_high
201.6801427,208.65977512846982,t,high,t_high
175.78315759999995,168.76696134658476,t,high,t_high
201.2369145,193.2165330183792,t,high,t_high
173.9568929,159.519915884194,t,high,t_high
200.9160786,196.38708859117793,t,high,t_high
172.5832887,163.75857046827605,t,high,t_high
200.6932564,203.24169051195068,t,high,t_high
171.112798,160.99965122470604,t,high,t_high
200.4883305,197.2447062229884,t,high,t_high
169.1727733,157.0102339773486,t,high,t_high
198.6985813,191.30046377744952,t,high,t_high
161.8563764,136.86241996211368,t,high,t_high
202.1077857,204.50905780890736,t,high,t_high
141.3397835,98.55411017797717,t,high,t_high
200.9076065,200.15446183791516,t,high,t_high
139.4439607,96.18301856559711,t,high,t_high
199.7234462,192.89834125896084,t,high,t_high
140.3960244,104.78369078436914,t,high,t_high
199.3855665,191.95991690338874,t,high,t_high
140.2456364,100.48329101785865,t,high,t_high
201.7139815,205.95117056449396,t,high,t_high
209.4943852,231.34790264064827,t,high,t_high
209.3943037,231.4862311144318,t,high,t_high
210.957282,231.58616303688783,t,high,t_high
209.6966102,234.31938742634478,t,high,t_high
209.9556026,237.35740884306102,t,high,t_high
208.7664049,228.80870163907687,t,high,t_high
208.79763280000003,227.84676368568356,t,high,t_high
208.9212406,237.56616210926495,t,high,t_high
209.2362412,233.2852617831289,t,high,t_high
210.53246830000003,235.62320035530223,t,high,t_high
209.3258225,224.23205822738984,t,high,t_high
210.195806,229.809781617056,t,high,t_high
210.3781167,229.30381235895695,t,high,t_high
209.4436144,231.49385930240285,t,high,t_high
211.1328538,229.43708945991386,t,high,t_high
209.5483862,225.44606313884378,t,high,t_high
212.22935440000003,232.74845800860962,t,high,t_high
211.8236709,229.16546870661273,t,high,t_high
213.1226725,234.6124123989316,t,high,t_high
209.4621185,231.36190979274315,t,high,t_high
209.8393062,231.9619329971955,t,high,t_high
209.91904330000003,230.0891902769585,t,high,t_high
210.8662083,237.95717745619422,t,high,t_high
208.0897005,222.83264353159882,t,high,t_high
211.6017219,236.9225522084818,t,high,t_high
208.3028669,220.8113613653522,t,high,t_high
209.4317073,229.84952413887459,t,high,t_high
208.5245018,231.2250610206927,t,high,t_high
210.692018,230.50451339193953,t,high,t_high
205.8491005,231.3309594988424,t,high,t_high
208.9359376,233.43743643676302,t,high,t_high
205.3059202,220.16210078923035,t,high,t_high
210.5842456,235.01524208086806,t,high,t_high
204.6158665,220.57785126950617,t,high,t_high
209.4261066,231.6286338754299,t,high,t_high
198.9136286,204.26337109547487,t,high,t_high
210.7536362,230.59619877079794,t,high,t_high
197.5072925,198.35641681721293,t,high,t_high
212.054521,234.7904054257016,t,high,t_high
124.827,91.98626204557895,h,low,h_low
124.827,94.56862795655684,h,high,h_high
208.2,219.4660340752246,h,low,h_low
208.2,234.37848743192092,h,high,h_high
214.449,225.60818988134753,h,low,h_low
214.449,243.5961323929689,h,high,h_high
181.109,176.19906678893463,h,low,h_low
181.109,181.70495314582217,h,high,h_high
180.726,188.77773251010248,h,low,h_low
180.726,186.13157878479535,h,high,h_high
141.384,113.57899337278357,h,low,h_low
141.384,116.34520829346914,h,high,h_high
177.533,174.25933188389837,h,low,h_low
177.533,195.1792365991867,h,high,h_high
162.895,147.47118815303614,h,low,h_low
162.895,151.29196765284124,h,high,h_high
174.43400000000003,168.49425567882048,h,low,h_low
174.43400000000003,174.43389457395511,h,high,h_high
200.178,218.47533302428423,h,low,h_low
200.178,218.38212656182668,h,high,h_high
193.254,189.7279170696293,h,low,h_low
193.254,208.30874641149552,h,high,h_high
156.464,150.6345073169355,h,low,h_low
156.464,137.28028977556443,h,high,h_high
209.512,208.25347533304284,lzv_a,high,lzv_a_high
213.697999999999,218.81167893090458,lzv_a,high,lzv_a_high
218.926,236.15393870001947,lzv_a,high,lzv_a_high
217.83,224.47430129036843,lzv_a,high,lzv_a_high
214.405,222.88045007415639,lzv_a,high,lzv_a_high
214.405,224.0972096142512,lzv_a,high,lzv_a_high
216.893,234.26221445643674,lzv_a,high,lzv_a_high
201.761,201.80711998070637,lzv_a,high,lzv_a_high
216.893,237.0014349098971,lzv_a,high,lzv_a_high
222.0,233.65402204794557,lzv_s,high,lzv_s_high
222.1,241.99520843957026,lzv_s,high,lzv_s_high
225.0,243.59168643259585,lzv_s,high,lzv_s_high
219.0,239.06952444050157,lzv_s,high,lzv_s_high
223.0,246.42555775592433,lzv_s,high,lzv_s_high
207.0,199.9328682371408,lzv_s,high,lzv_s_high
230.3,246.89298404993525,lzv_s,high,lzv_s_high
218.6,232.15391305689462,lzv_s,high,lzv_s_high
229.0,246.01716088086883,lzv_s,high,lzv_s_high
226.7,241.99251151471987,lzv_s,high,lzv_s_high
228.9,243.77409195527,lzv_s,high,lzv_s_high
135.50409614886,135.32827101067286,lzv_e19,low,lzv_e19_low
137.72094701349,139.50463627128966,lzv_e19,high,lzv_e19_high
135.50409614886,135.94714980025782,lzv_e19,high,lzv_e19_high
137.72094701349,135.80707416968463,lzv_e19,low,lzv_e19_low


==> csv_results/039_summary/boxplots.csv <==
errorW,error,id,model
10.8,4.7,152,svrmstd
12.2,5.3,153,svrmstd
10.8,4.7,154,svrmstd
11.9,5.2,155,svrmstd
11.3,4.9,156,svrmstd
10.9,4.8,157,svrmstd
14.3,6.2,158,svrmstd
11.9,5.2,159,svrmstd
9.5,4.1,160,svrmstd
12.4,5.4,161,svrmstd
11.1,4.8,162,svrmstd
11.8,5.1,163,svrmstd
9.3,4.0,164,svrmstd
12.6,5.5,165,svrmstd
10.1,4.4,166,svrmstd
11.9,5.2,167,svrmstd
8.9,3.8,168,svrmstd
12.4,5.4,169,svrmstd
9.6,4.2,170,svrmstd
12.7,5.5,171,svrmstd
16.4,7.1,172,svrmstd
10.2,4.4,173,svrmstd
16.8,7.3,174,svrmstd
14.1,6.1,175,svrmstd
15.8,6.9,176,svrmstd
12.2,5.3,177,svrmstd
12.4,5.4,178,svrmstd
11.1,4.8,179,svrmstd
39.6,17.2,180,svrmstd
10.7,4.7,181,svrmstd
36.7,16.0,182,svrmstd
10.3,4.5,183,svrmstd
47.9,20.8,184,svrmstd
12.4,5.4,185,svrmstd
41.6,18.1,186,svrmstd
9.3,4.1,187,svrmstd
40.3,17.5,188,svrmstd
10.5,4.5,189,svrmstd
40.2,17.5,190,svrmstd
9.1,4.0,191,svrmstd
37.9,16.5,192,svrmstd
7.4,3.2,193,svrmstd
36.0,15.6,194,svrmstd
8.2,3.6,195,svrmstd
44.5,19.4,196,svrmstd
7.2,3.1,197,svrmstd
41.4,18.0,198,svrmstd
7.4,3.2,199,svrmstd
39.8,17.3,200,svrmstd
6.1,2.6,201,svrmstd
3.0,1.3,394,svrmstd
6.1,2.7,395,svrmstd
6.2,2.7,396,svrmstd
5.1,2.2,397,svrmstd
6.4,2.8,398,svrmstd
6.9,3.0,399,svrmstd
5.6,2.4,400,svrmstd
7.1,3.1,401,svrmstd
8.0,3.5,402,svrmstd
7.1,3.1,403,svrmstd
6.5,2.8,404,svrmstd
7.6,3.3,405,svrmstd
5.4,2.4,406,svrmstd
8.2,3.5,407,svrmstd
6.1,2.6,408,svrmstd
7.7,3.4,409,svrmstd
6.9,3.0,410,svrmstd
8.7,3.8,411,svrmstd
6.8,3.0,412,svrmstd
11.2,4.9,413,svrmstd
6.0,2.6,414,svrmstd
7.1,3.1,415,svrmstd
5.3,2.3,416,svrmstd
8.9,3.9,417,svrmstd
5.0,2.2,418,svrmstd
9.1,3.9,419,svrmstd
5.1,2.2,420,svrmstd
8.7,3.8,421,svrmstd
3.3,1.4,422,svrmstd
12.0,5.2,423,svrmstd
3.9,1.7,424,svrmstd
12.6,5.5,425,svrmstd
5.0,2.2,426,svrmstd
13.7,6.0,427,svrmstd
4.4,1.9,428,svrmstd
14.1,6.1,429,svrmstd
3.3,1.4,430,svrmstd
12.1,5.3,431,svrmstd
4.2,1.8,432,svrmstd
8.5,3.7,433,svrmstd
4.5,2.0,434,svrmstd
8.8,3.8,435,svrmstd
5.3,2.3,436,svrmstd
8.7,3.8,437,svrmstd
2.5,1.1,438,svrmstd
2.5,1.1,439,svrmstd
3.6,1.6,440,svrmstd
2.0,0.9,441,svrmstd
2.7,1.2,442,svrmstd
3.6,1.6,443,svrmstd
4.9,2.2,444,svrmstd
33.3,13.9,482,svrmstd
16.5,6.9,483,svrmstd
8.2,3.4,484,svrmstd
22.6,9.4,485,svrmstd
13.1,5.4,496,svrmstd
23.1,9.6,497,svrmstd
23.6,9.8,500,svrmstd
10.8,4.5,501,svrmstd
6.0,2.5,504,svrmstd
24.0,10.0,505,svrmstd
24.9,10.4,506,svrmstd
5.6,2.3,507,svrmstd
4.7,1.9,538,svrmstd
8.1,3.4,539,svrmstd
15.4,6.4,548,svrmstd
0.0,0.0,549,svrmstd
10.1,4.2,562,svrmstd
2.6,1.1,563,svrmstd
0.6,0.3,566,svrmstd
25.3,10.5,567,svrmstd
12.7,5.3,570,svrmstd
25.2,10.5,571,svrmstd
13.6,5.7,576,svrmstd
5.5,2.3,577,svrmstd
21.1,8.8,578,svrmstd
28.3,11.8,579,svrmstd
7.8,3.4,606,svrmstd
0.4,0.2,607,svrmstd
11.6,5.0,609,svrmstd
3.1,1.4,611,svrmstd
3.9,1.7,614,svrmstd
6.7,2.9,618,svrmstd
0.8,0.3,619,svrmstd
3.9,1.7,625,svrmstd
3.7,1.6,628,svrmstd
2.8,1.2,630,svrmstd
9.0,3.9,632,svrmstd
20.8,9.0,633,svrmstd
11.2,4.9,637,svrmstd
22.1,9.6,642,svrmstd
9.5,4.1,646,svrmstd
12.7,5.5,648,svrmstd
16.4,7.1,651,svrmstd
18.4,8.0,652,svrmstd
23.1,10.1,657,svrmstd
18.5,8.1,662,svrmstd
22.0,9.5,668,svrmstd
16.1,7.0,673,svrmstd
13.2,5.7,674,svrmstd
14.5,6.3,676,svrmstd
10.5,4.6,677,svrmstd
7.3,3.2,681,svrmstd
18.5,8.1,686,svrmstd
4.6,2.0,688,svrmstd
21.0,9.1,689,svrmstd
20.7,11.8,691,svrmstd
24.1,13.8,698,svrmstd
22.5,12.9,703,svrmstd
16.4,9.3,704,svrmstd
15.8,9.0,708,svrmstd
21.8,12.4,715,svrmstd
3.4,1.5,102,svrmstd
4.9,2.1,103,svrmstd
4.4,1.9,104,svrmstd
5.8,2.5,105,svrmstd
5.7,2.5,106,svrmstd
6.1,2.7,107,svrmstd
4.4,1.9,108,svrmstd
4.0,1.8,109,svrmstd
5.1,2.2,110,svrmstd
6.6,2.9,111,svrmstd
5.6,2.4,112,svrmstd
6.7,2.9,113,svrmstd
5.4,2.4,114,svrmstd
7.3,3.2,115,svrmstd
5.4,2.3,116,svrmstd
7.9,3.4,117,svrmstd
6.5,2.8,118,svrmstd
5.3,2.3,119,svrmstd
5.6,2.4,120,svrmstd
4.9,2.1,121,svrmstd
5.4,2.3,122,svrmstd
0.6,0.2,123,svrmstd
4.8,2.1,124,svrmstd
1.0,0.4,125,svrmstd
5.8,2.5,126,svrmstd
1.2,0.5,127,svrmstd
5.7,2.5,128,svrmstd
1.5,0.7,129,svrmstd
5.4,2.3,130,svrmstd
1.7,0.7,131,svrmstd
5.8,2.5,132,svrmstd
2.8,1.2,133,svrmstd
5.2,2.3,134,svrmstd
1.0,0.4,135,svrmstd
8.3,3.6,136,svrmstd
1.0,0.4,137,svrmstd
9.2,4.0,138,svrmstd
3.2,1.4,139,svrmstd
5.7,2.5,140,svrmstd
1.0,0.5,141,svrmstd
5.7,2.5,142,svrmstd
1.0,0.4,143,svrmstd
0.8,0.3,144,svrmstd
6.2,2.7,145,svrmstd
0.3,0.1,146,svrmstd
6.2,2.7,147,svrmstd
0.8,0.4,148,svrmstd
5.9,2.5,149,svrmstd
10.7,4.6,150,svrmstd
6.6,2.9,151,svrmstd
3.3,1.4,343,svrmstd
7.1,3.1,344,svrmstd
7.5,3.3,345,svrmstd
7.0,3.1,346,svrmstd
5.6,2.4,347,svrmstd
5.6,2.4,348,svrmstd
6.0,2.6,349,svrmstd
6.0,2.6,350,svrmstd
4.6,2.0,351,svrmstd
6.5,2.8,352,svrmstd
8.9,3.9,353,svrmstd
4.9,2.1,354,svrmstd
7.7,3.3,355,svrmstd
7.6,3.3,356,svrmstd
9.1,4.0,357,svrmstd
7.4,3.2,358,svrmstd
8.5,3.7,359,svrmstd
6.0,2.6,360,svrmstd
4.6,2.0,361,svrmstd
5.6,2.4,362,svrmstd
6.9,3.0,363,svrmstd
4.7,2.0,364,svrmstd
7.8,3.4,365,svrmstd
5.6,2.5,366,svrmstd
8.1,3.5,367,svrmstd
6.5,2.8,368,svrmstd
6.0,2.6,369,svrmstd
6.9,3.0,370,svrmstd
7.1,3.1,371,svrmstd
9.0,3.9,372,svrmstd
8.6,3.7,373,svrmstd
6.4,2.8,374,svrmstd
9.0,3.9,375,svrmstd
8.3,3.6,376,svrmstd
8.9,3.9,377,svrmstd
5.3,2.3,378,svrmstd
10.7,4.7,379,svrmstd
5.8,2.5,380,svrmstd
8.8,3.8,381,svrmstd
6.6,2.9,382,svrmstd
10.3,4.5,383,svrmstd
6.0,2.6,384,svrmstd
10.2,4.4,385,svrmstd
1.7,0.7,386,svrmstd
9.1,4.0,387,svrmstd
5.1,2.2,388,svrmstd
10.0,4.3,389,svrmstd
7.3,3.2,390,svrmstd
11.6,5.1,391,svrmstd
4.8,2.1,392,svrmstd
9.6,4.2,393,svrmstd
6.2,2.6,498,svrmstd
20.4,8.5,499,svrmstd
18.6,7.8,502,svrmstd
2.9,1.2,503,svrmstd
7.3,3.0,508,svrmstd
12.3,5.1,509,svrmstd
11.2,4.6,510,svrmstd
0.9,0.4,511,svrmstd
19.2,8.0,528,svrmstd
37.8,15.8,529,svrmstd
14.7,6.1,530,svrmstd
1.3,0.5,531,svrmstd
21.9,9.1,540,svrmstd
60.0,25.0,541,svrmstd
3.1,1.3,550,svrmstd
12.0,5.0,551,svrmstd
0.6,0.3,568,svrmstd
14.1,5.9,569,svrmstd
13.5,5.6,574,svrmstd
4.6,1.9,575,svrmstd
14.8,6.2,580,svrmstd
25.4,10.6,581,svrmstd
17.6,7.3,582,svrmstd
4.8,2.0,583,svrmstd
12.9,5.4,586,svrmstd
1.9,0.8,587,svrmstd
4.6,1.9,588,svrmstd
27.1,11.3,589,svrmstd
5.4,2.3,602,svrmstd
13.6,5.9,604,svrmstd
8.0,3.5,612,svrmstd
3.8,1.6,615,svrmstd
11.6,5.0,621,svrmstd
19.9,8.7,629,svrmstd
21.8,9.5,635,svrmstd
19.5,8.5,644,svrmstd
20.0,8.7,653,svrmstd
19.8,8.6,655,svrmstd
23.5,10.2,656,svrmstd
16.7,7.3,661,svrmstd
18.2,7.9,666,svrmstd
26.2,11.4,669,svrmstd
17.8,7.7,670,svrmstd
24.5,10.7,687,svrmstd
18.4,10.5,695,svrmstd
19.4,11.1,701,svrmstd
20.7,11.8,709,svrmstd
21.2,12.1,710,svrmstd
0.7,0.3,51,svrmstd
1.2,0.5,52,svrmstd
0.6,0.3,53,svrmstd
0.3,0.1,54,svrmstd
0.1,0.0,55,svrmstd
0.2,0.1,56,svrmstd
2.9,1.2,57,svrmstd
1.7,0.7,58,svrmstd
1.7,0.7,59,svrmstd
1.1,0.5,60,svrmstd
2.5,1.1,61,svrmstd
4.5,1.9,62,svrmstd
2.1,0.9,63,svrmstd
1.4,0.6,64,svrmstd
3.9,1.7,65,svrmstd
4.8,2.1,66,svrmstd
4.5,1.9,67,svrmstd
1.4,0.6,68,svrmstd
3.2,1.4,69,svrmstd
2.0,0.9,70,svrmstd
2.6,1.1,71,svrmstd
1.8,0.8,72,svrmstd
2.6,1.1,73,svrmstd
1.3,0.5,74,svrmstd
3.1,1.4,75,svrmstd
5.6,2.4,76,svrmstd
2.5,1.1,77,svrmstd
1.0,0.4,78,svrmstd
3.7,1.6,79,svrmstd
3.2,1.4,80,svrmstd
1.4,0.6,81,svrmstd
7.9,3.4,82,svrmstd
3.3,1.4,83,svrmstd
3.1,1.3,84,svrmstd
1.9,0.8,85,svrmstd
4.4,1.9,86,svrmstd
3.1,1.3,87,svrmstd
2.0,0.9,88,svrmstd
3.0,1.3,89,svrmstd
3.1,1.4,90,svrmstd
1.1,0.5,91,svrmstd
0.6,0.3,92,svrmstd
1.9,0.8,93,svrmstd
4.1,1.8,94,svrmstd
1.4,0.6,95,svrmstd
0.8,0.3,96,svrmstd
0.9,0.4,97,svrmstd
3.1,1.3,98,svrmstd
1.2,0.5,99,svrmstd
9.6,4.2,100,svrmstd
0.2,0.1,101,svrmstd
1.8,0.8,445,svrmstd
2.2,1.0,446,svrmstd
2.5,1.1,447,svrmstd
1.9,0.8,448,svrmstd
2.3,1.0,449,svrmstd
2.4,1.1,450,svrmstd
3.5,1.5,451,svrmstd
2.1,0.9,452,svrmstd
2.2,1.0,453,svrmstd
1.2,0.5,454,svrmstd
2.9,1.3,455,svrmstd
3.8,1.6,456,svrmstd
2.2,1.0,457,svrmstd
2.7,1.2,458,svrmstd
2.8,1.2,459,svrmstd
1.4,0.6,460,svrmstd
1.9,0.8,461,svrmstd
2.3,1.0,462,svrmstd
2.3,1.0,463,svrmstd
1.5,0.6,464,svrmstd
3.0,1.3,465,svrmstd
1.4,0.6,466,svrmstd
4.1,1.8,467,svrmstd
1.4,0.6,468,svrmstd
6.1,2.7,469,svrmstd
0.7,0.3,470,svrmstd
4.2,1.8,471,svrmstd
1.6,0.7,472,svrmstd
3.5,1.5,473,svrmstd
1.6,0.7,474,svrmstd
5.2,2.3,475,svrmstd
8.0,3.5,476,svrmstd
2.3,1.0,477,svrmstd
13.6,5.7,478,svrmstd
20.5,8.5,479,svrmstd
0.2,0.1,480,svrmstd
8.1,3.4,481,svrmstd
1.1,0.4,486,svrmstd
19.1,8.0,487,svrmstd
14.1,5.9,494,svrmstd
0.7,0.3,495,svrmstd
14.7,6.1,520,svrmstd
29.4,12.2,521,svrmstd
15.5,6.5,532,svrmstd
5.3,2.2,533,svrmstd
11.0,4.6,536,svrmstd
27.0,11.2,537,svrmstd
3.9,1.6,546,svrmstd
10.6,4.4,547,svrmstd
36.5,15.2,556,svrmstd
17.2,7.2,557,svrmstd
20.8,8.7,590,svrmstd
2.0,0.8,591,svrmstd
1.5,0.6,592,svrmstd
16.0,6.6,593,svrmstd
15.0,6.3,594,svrmstd
6.1,2.5,595,svrmstd
11.9,5.2,596,svrmstd
9.6,4.2,597,svrmstd
10.4,4.5,600,svrmstd
10.8,4.7,605,svrmstd
1.1,0.5,617,svrmstd
7.2,3.1,627,svrmstd
10.9,4.8,631,svrmstd
15.9,6.9,638,svrmstd
20.4,8.9,639,svrmstd
18.8,8.2,640,svrmstd
2.8,1.2,645,svrmstd
27.8,12.1,654,svrmstd
28.8,12.5,658,svrmstd
15.8,6.9,663,svrmstd
19.6,8.5,664,svrmstd
17.2,7.5,678,svrmstd
20.6,8.9,683,svrmstd
17.1,9.8,696,svrmstd
16.8,9.6,707,svrmstd
16.9,9.7,711,svrmstd
16.4,9.3,712,svrmstd
1.9,0.8,0,svrmstd
4.0,1.7,1,svrmstd
2.1,0.9,2,svrmstd
4.2,1.8,3,svrmstd
2.5,1.1,4,svrmstd
1.0,0.5,5,svrmstd
1.9,0.8,6,svrmstd
0.1,0.1,7,svrmstd
2.2,1.0,8,svrmstd
3.8,1.7,9,svrmstd
2.0,0.9,10,svrmstd
1.7,0.8,11,svrmstd
0.9,0.4,12,svrmstd
2.5,1.1,13,svrmstd
2.6,1.1,14,svrmstd
0.4,0.2,15,svrmstd
2.4,1.0,16,svrmstd
1.6,0.7,17,svrmstd
1.8,0.8,18,svrmstd
2.4,1.1,19,svrmstd
0.8,0.3,20,svrmstd
0.4,0.2,21,svrmstd
1.0,0.4,22,svrmstd
3.3,1.4,23,svrmstd
1.0,0.4,24,svrmstd
0.4,0.2,25,svrmstd
0.5,0.2,26,svrmstd
2.1,0.9,27,svrmstd
0.6,0.3,28,svrmstd
2.1,0.9,29,svrmstd
1.3,0.6,30,svrmstd
3.6,1.6,31,svrmstd
2.3,1.0,32,svrmstd
2.9,1.3,33,svrmstd
2.5,1.1,34,svrmstd
2.4,1.0,35,svrmstd
0.4,0.2,36,svrmstd
2.7,1.2,37,svrmstd
2.4,1.0,38,svrmstd
4.3,1.8,39,svrmstd
1.0,0.4,40,svrmstd
1.8,0.8,41,svrmstd
1.6,0.7,42,svrmstd
5.9,2.5,43,svrmstd
1.3,0.5,44,svrmstd
6.0,2.6,45,svrmstd
0.1,0.1,46,svrmstd
5.4,2.3,47,svrmstd
2.0,0.9,48,svrmstd
2.1,0.9,49,svrmstd
3.1,1.3,50,svrmstd
0.4,0.2,253,svrmstd
0.8,0.3,254,svrmstd
1.1,0.5,255,svrmstd
2.9,1.2,256,svrmstd
0.1,0.0,257,svrmstd
0.7,0.3,258,svrmstd
1.8,0.8,259,svrmstd
1.5,0.7,260,svrmstd
1.4,0.6,261,svrmstd
0.7,0.3,262,svrmstd
0.1,0.0,263,svrmstd
0.5,0.2,264,svrmstd
0.2,0.1,265,svrmstd
1.0,0.4,266,svrmstd
0.1,0.0,267,svrmstd
2.7,1.2,268,svrmstd
1.0,0.4,269,svrmstd
2.0,0.8,270,svrmstd
2.5,1.1,271,svrmstd
1.5,0.6,272,svrmstd
1.2,0.5,273,svrmstd
3.4,1.5,274,svrmstd
0.5,0.2,275,svrmstd
6.7,2.9,276,svrmstd
2.9,1.3,277,svrmstd
14.9,6.5,278,svrmstd
3.0,1.3,279,svrmstd
13.8,6.0,280,svrmstd
1.6,0.7,281,svrmstd
20.9,9.1,282,svrmstd
3.6,1.6,283,svrmstd
22.9,10.0,284,svrmstd
4.6,2.0,285,svrmstd
21.2,9.2,286,svrmstd
2.9,1.2,287,svrmstd
17.2,7.5,288,svrmstd
2.6,1.1,289,svrmstd
22.6,9.8,290,svrmstd
2.4,1.1,291,svrmstd
21.6,9.4,292,svrmstd
3.2,1.4,293,svrmstd
16.9,7.4,294,svrmstd
2.9,1.3,295,svrmstd
19.2,8.3,296,svrmstd
3.4,1.5,297,svrmstd
18.6,8.1,298,svrmstd
2.3,1.0,299,svrmstd
15.0,6.5,300,svrmstd
8.7,3.8,301,svrmstd
15.7,6.8,302,svrmstd
1.4,0.6,303,svrmstd
8.2,3.4,492,svrmstd
8.5,3.6,493,svrmstd
8.7,3.6,512,svrmstd
2.4,1.0,513,svrmstd
8.7,3.6,516,svrmstd
23.6,9.8,517,svrmstd
5.4,2.2,524,svrmstd
14.3,6.0,525,svrmstd
15.4,6.4,554,svrmstd
4.0,1.7,555,svrmstd
13.4,5.6,560,svrmstd
1.2,0.5,561,svrmstd
10.9,4.6,564,svrmstd
16.9,7.0,565,svrmstd
32.6,13.6,572,svrmstd
16.2,6.8,573,svrmstd
2.5,1.1,608,svrmstd
3.8,1.7,613,svrmstd
9.2,4.0,620,svrmstd
7.7,3.3,623,svrmstd
21.0,9.1,636,svrmstd
18.3,7.9,660,svrmstd
18.0,7.8,665,svrmstd
20.7,9.0,667,svrmstd
17.1,7.4,672,svrmstd
14.5,6.3,675,svrmstd
18.3,7.9,679,svrmstd
28.8,12.5,685,svrmstd
4.7,2.1,690,svrmstd
20.3,11.6,692,svrmstd
20.2,11.6,693,svrmstd
17.3,9.9,694,svrmstd
18.6,10.7,697,svrmstd
17.3,9.9,699,svrmstd
19.7,11.3,700,svrmstd
18.2,10.4,705,svrmstd
19.9,11.4,706,svrmstd
19.4,11.1,713,svrmstd
19.1,10.9,718,svrmstd
2.9,1.3,202,svrmstd
3.2,1.4,203,svrmstd
3.0,1.3,204,svrmstd
3.7,1.6,205,svrmstd
4.1,1.8,206,svrmstd
3.4,1.5,207,svrmstd
2.7,1.2,208,svrmstd
4.4,1.9,209,svrmstd
1.8,0.8,210,svrmstd
4.9,2.1,211,svrmstd
3.7,1.6,212,svrmstd
4.6,2.0,213,svrmstd
2.1,0.9,214,svrmstd
2.7,1.2,215,svrmstd
2.3,1.0,216,svrmstd
4.5,1.9,217,svrmstd
5.5,2.4,218,svrmstd
5.4,2.3,219,svrmstd
3.6,1.5,220,svrmstd
3.5,1.5,221,svrmstd
2.7,1.2,222,svrmstd
4.3,1.9,223,svrmstd
5.2,2.3,224,svrmstd
5.8,2.5,225,svrmstd
4.7,2.0,226,svrmstd
7.0,3.0,227,svrmstd
5.6,2.4,228,svrmstd
4.6,2.0,229,svrmstd
3.6,1.6,230,svrmstd
8.0,3.5,231,svrmstd
3.8,1.6,232,svrmstd
11.1,4.8,233,svrmstd
4.0,1.8,234,svrmstd
6.2,2.7,235,svrmstd
4.4,1.9,236,svrmstd
4.5,2.0,237,svrmstd
4.8,2.1,238,svrmstd
4.9,2.1,239,svrmstd
4.8,2.1,240,svrmstd
5.0,2.2,241,svrmstd
6.5,2.8,242,svrmstd
10.5,4.6,243,svrmstd
3.1,1.3,244,svrmstd
29.9,13.0,245,svrmstd
4.3,1.9,246,svrmstd
26.8,11.7,247,svrmstd
5.8,2.5,248,svrmstd
25.1,10.9,249,svrmstd
6.1,2.6,250,svrmstd
23.4,10.2,251,svrmstd
3.7,1.6,252,svrmstd
5.2,2.2,304,svrmstd
4.9,2.1,305,svrmstd
6.5,2.8,306,svrmstd
5.4,2.4,307,svrmstd
5.6,2.4,308,svrmstd
4.5,1.9,309,svrmstd
4.5,2.0,310,svrmstd
4.3,1.9,311,svrmstd
4.9,2.1,312,svrmstd
5.6,2.4,313,svrmstd
5.0,2.2,314,svrmstd
5.0,2.2,315,svrmstd
6.1,2.6,316,svrmstd
4.1,1.8,317,svrmstd
6.7,2.9,318,svrmstd
4.1,1.8,319,svrmstd
7.9,3.4,320,svrmstd
6.3,2.7,321,svrmstd
8.7,3.8,322,svrmstd
3.9,1.7,323,svrmstd
5.5,2.4,324,svrmstd
4.2,1.8,325,svrmstd
6.6,2.9,326,svrmstd
2.4,1.1,327,svrmstd
7.3,3.2,328,svrmstd
3.0,1.3,329,svrmstd
5.2,2.2,330,svrmstd
3.6,1.6,331,svrmstd
6.5,2.8,332,svrmstd
1.2,0.5,333,svrmstd
4.6,2.0,334,svrmstd
1.5,0.6,335,svrmstd
6.3,2.7,336,svrmstd
2.0,0.9,337,svrmstd
5.5,2.4,338,svrmstd
2.5,1.1,339,svrmstd
6.2,2.7,340,svrmstd
2.1,0.9,341,svrmstd
7.8,3.4,342,svrmstd
19.6,8.2,488,svrmstd
13.7,5.7,489,svrmstd
15.0,6.2,490,svrmstd
29.3,12.2,491,svrmstd
5.1,2.1,514,svrmstd
17.6,7.3,515,svrmstd
10.5,4.4,518,svrmstd
28.8,12.0,519,svrmstd
11.2,4.7,522,svrmstd
27.5,11.5,523,svrmstd
10.8,4.5,526,svrmstd
5.3,2.2,527,svrmstd
9.9,4.1,534,svrmstd
22.0,9.2,535,svrmstd
8.8,3.7,542,svrmstd
4.7,2.0,543,svrmstd
6.9,2.9,544,svrmstd
15.7,6.5,545,svrmstd
11.7,4.9,552,svrmstd
24.1,10.1,553,svrmstd
8.7,3.6,558,svrmstd
29.8,12.4,559,svrmstd
3.3,1.4,584,svrmstd
9.5,3.9,585,svrmstd
3.8,1.7,598,svrmstd
8.4,3.6,599,svrmstd
13.9,6.0,601,svrmstd
14.5,6.3,603,svrmstd
9.4,4.1,610,svrmstd
9.4,4.1,616,svrmstd
1.9,0.8,622,svrmstd
5.8,2.5,624,svrmstd
3.4,1.5,626,svrmstd
16.3,7.1,634,svrmstd
16.4,7.1,641,svrmstd
19.4,8.4,643,svrmstd
16.1,7.0,647,svrmstd
17.3,7.5,649,svrmstd
4.7,2.0,650,svrmstd
25.7,11.2,659,svrmstd
13.6,5.9,671,svrmstd
24.1,10.5,680,svrmstd
21.5,9.3,682,svrmstd
23.8,10.4,684,svrmstd
20.9,12.0,702,svrmstd
18.8,10.7,714,svrmstd
21.1,12.0,716,svrmstd
18.7,10.7,717,svrmstd
5.5,2.4,152,svrpt
1.2,0.5,153,svrpt
6.5,2.8,154,svrpt
2.1,0.9,155,svrpt
2.1,0.9,156,svrpt
8.3,3.6,157,svrpt
4.5,1.9,158,svrpt
7.2,3.1,159,svrpt
8.2,3.6,160,svrpt
7.9,3.4,161,svrpt
5.6,2.4,162,svrpt
8.0,3.5,163,svrpt
4.0,1.8,164,svrpt
0.5,0.2,165,svrpt
3.9,1.7,166,svrpt
10.0,4.4,167,svrpt
0.9,0.4,168,svrpt
5.6,2.4,169,svrpt
2.4,1.1,170,svrpt
8.4,3.6,171,svrpt
10.8,4.7,172,svrpt
0.7,0.3,173,svrpt
7.7,3.3,174,svrpt
7.8,3.4,175,svrpt
1.7,0.7,176,svrpt
9.8,4.3,177,svrpt
10.1,4.4,178,svrpt
8.6,3.8,179,svrpt
24.6,10.7,180,svrpt
1.8,0.8,181,svrpt
28.9,12.6,182,svrpt
12.3,5.3,183,svrpt
44.2,19.2,184,svrpt
7.1,3.1,185,svrpt
39.7,17.3,186,svrpt
9.6,4.2,187,svrpt
40.6,17.6,188,svrpt
7.4,3.2,189,svrpt
38.9,16.9,190,svrpt
3.1,1.3,191,svrpt
41.9,18.2,192,svrpt
15.8,6.9,193,svrpt
37.7,16.4,194,svrpt
7.2,3.1,195,svrpt
48.7,21.2,196,svrpt
3.7,1.6,197,svrpt
49.3,21.4,198,svrpt
6.4,2.8,199,svrpt
47.5,20.6,200,svrpt
9.9,4.3,201,svrpt
4.6,2.0,394,svrpt
1.6,0.7,395,svrpt
5.6,2.5,396,svrpt
2.8,1.2,397,svrpt
1.3,0.6,398,svrpt
1.0,0.4,399,svrpt
2.7,1.2,400,svrpt
2.8,1.2,401,svrpt
0.5,0.2,402,svrpt
4.4,1.9,403,svrpt
6.7,2.9,404,svrpt
0.5,0.2,405,svrpt
0.8,0.4,406,svrpt
6.5,2.8,407,svrpt
1.4,0.6,408,svrpt
0.8,0.4,409,svrpt
0.3,0.1,410,svrpt
3.4,1.5,411,svrpt
4.4,1.9,412,svrpt
3.8,1.6,413,svrpt
1.3,0.6,414,svrpt
7.5,3.3,415,svrpt
6.3,2.8,416,svrpt
1.7,0.8,417,svrpt
0.4,0.2,418,svrpt
5.5,2.4,419,svrpt
0.9,0.4,420,svrpt
6.1,2.6,421,svrpt
0.2,0.1,422,svrpt
5.3,2.3,423,svrpt
0.7,0.3,424,svrpt
4.4,1.9,425,svrpt
1.3,0.6,426,svrpt
3.8,1.7,427,svrpt
1.7,0.7,428,svrpt
3.3,1.5,429,svrpt
4.0,1.8,430,svrpt
0.8,0.3,431,svrpt
0.5,0.2,432,svrpt
9.6,4.2,433,svrpt
6.0,2.6,434,svrpt
10.4,4.5,435,svrpt
4.2,1.8,436,svrpt
6.4,2.8,437,svrpt
3.1,1.3,438,svrpt
14.6,6.3,439,svrpt
0.2,0.1,440,svrpt
19.2,8.4,441,svrpt
5.5,2.4,442,svrpt
24.9,10.8,443,svrpt
5.8,2.5,444,svrpt
56.1,23.4,482,svrpt
46.1,19.2,483,svrpt
0.5,0.2,484,svrpt
15.3,6.4,485,svrpt
9.4,3.9,496,svrpt
6.1,2.5,497,svrpt
41.1,17.1,500,svrpt
27.4,11.4,501,svrpt
10.0,4.2,504,svrpt
12.8,5.3,505,svrpt
36.8,15.3,506,svrpt
28.8,12.0,507,svrpt
3.8,1.6,538,svrpt
1.4,0.6,539,svrpt
32.5,13.5,548,svrpt
25.6,10.7,549,svrpt
16.0,6.7,562,svrpt
26.5,11.0,563,svrpt
1.4,0.6,566,svrpt
2.8,1.2,567,svrpt
5.8,2.4,570,svrpt
5.6,2.3,571,svrpt
22.6,9.4,576,svrpt
9.7,4.0,577,svrpt
19.1,7.9,578,svrpt
23.4,9.8,579,svrpt
7.5,3.2,606,svrpt
6.9,3.0,607,svrpt
5.7,2.5,609,svrpt
4.1,1.8,611,svrpt
4.0,1.7,614,svrpt
10.0,4.3,618,svrpt
9.0,3.9,619,svrpt
15.7,6.8,625,svrpt
13.6,5.9,628,svrpt
23.7,10.3,630,svrpt
16.3,7.1,632,svrpt
11.1,4.8,633,svrpt
18.0,7.8,637,svrpt
17.4,7.5,642,svrpt
9.0,3.9,646,svrpt
6.1,2.7,648,svrpt
1.9,0.8,651,svrpt
17.5,7.6,652,svrpt
19.2,8.4,657,svrpt
6.1,2.6,662,svrpt
21.5,9.3,668,svrpt
18.7,8.1,673,svrpt
5.9,2.6,674,svrpt
18.6,8.1,676,svrpt
14.5,6.3,677,svrpt
7.1,3.1,681,svrpt
22.9,10.0,686,svrpt
29.8,13.0,688,svrpt
19.6,8.5,689,svrpt
2.8,1.6,691,svrpt
0.4,0.2,698,svrpt
2.1,1.2,703,svrpt
3.3,1.9,704,svrpt
2.2,1.2,708,svrpt
5.2,3.0,715,svrpt
15.1,6.6,102,svrpt
6.3,2.7,103,svrpt
10.0,4.4,104,svrpt
6.5,2.8,105,svrpt
11.4,4.9,106,svrpt
2.2,0.9,107,svrpt
6.9,3.0,108,svrpt
6.5,2.8,109,svrpt
13.8,6.0,110,svrpt
9.6,4.2,111,svrpt
3.4,1.5,112,svrpt
9.6,4.2,113,svrpt
6.3,2.8,114,svrpt
4.6,2.0,115,svrpt
7.7,3.3,116,svrpt
9.4,4.1,117,svrpt
8.1,3.5,118,svrpt
4.3,1.9,119,svrpt
15.4,6.7,120,svrpt
1.3,0.6,121,svrpt
14.4,6.2,122,svrpt
1.2,0.5,123,svrpt
10.9,4.7,124,svrpt
2.9,1.3,125,svrpt
6.6,2.9,126,svrpt
0.5,0.2,127,svrpt
7.3,3.2,128,svrpt
2.3,1.0,129,svrpt
16.1,7.0,130,svrpt
0.6,0.3,131,svrpt
16.9,7.3,132,svrpt
6.4,2.8,133,svrpt
16.4,7.1,134,svrpt
4.2,1.8,135,svrpt
11.2,4.9,136,svrpt
1.1,0.5,137,svrpt
12.5,5.4,138,svrpt
2.1,0.9,139,svrpt
14.5,6.3,140,svrpt
0.3,0.1,141,svrpt
10.7,4.7,142,svrpt
4.8,2.1,143,svrpt
4.5,2.0,144,svrpt
8.1,3.5,145,svrpt
12.3,5.4,146,svrpt
11.7,5.1,147,svrpt
8.6,3.7,148,svrpt
7.2,3.1,149,svrpt
7.8,3.4,150,svrpt
13.0,5.7,151,svrpt
8.3,3.6,343,svrpt
6.6,2.9,344,svrpt
2.8,1.2,345,svrpt
1.8,0.8,346,svrpt
6.0,2.6,347,svrpt
6.4,2.8,348,svrpt
7.1,3.1,349,svrpt
5.9,2.6,350,svrpt
4.6,2.0,351,svrpt
8.2,3.6,352,svrpt
2.2,1.0,353,svrpt
7.0,3.0,354,svrpt
1.8,0.8,355,svrpt
4.5,2.0,356,svrpt
0.4,0.2,357,svrpt
0.6,0.3,358,svrpt
1.0,0.4,359,svrpt
4.8,2.1,360,svrpt
2.7,1.2,361,svrpt
2.0,0.9,362,svrpt
7.1,3.1,363,svrpt
3.4,1.5,364,svrpt
3.3,1.4,365,svrpt
4.9,2.1,366,svrpt
10.0,4.3,367,svrpt
6.6,2.9,368,svrpt
5.6,2.4,369,svrpt
4.4,1.9,370,svrpt
4.2,1.8,371,svrpt
4.2,1.8,372,svrpt
0.6,0.3,373,svrpt
1.1,0.5,374,svrpt
0.9,0.4,375,svrpt
1.0,0.4,376,svrpt
2.1,0.9,377,svrpt
6.3,2.7,378,svrpt
4.8,2.1,379,svrpt
1.9,0.8,380,svrpt
4.3,1.9,381,svrpt
10.5,4.6,382,svrpt
1.6,0.7,383,svrpt
2.2,0.9,384,svrpt
10.0,4.3,385,svrpt
6.8,3.0,386,svrpt
1.6,0.7,387,svrpt
2.7,1.2,388,svrpt
2.5,1.1,389,svrpt
0.4,0.2,390,svrpt
1.6,0.7,391,svrpt
0.7,0.3,392,svrpt
2.4,1.1,393,svrpt
11.2,4.7,498,svrpt
8.8,3.7,499,svrpt
25.1,10.5,502,svrpt
12.8,5.3,503,svrpt
12.4,5.2,508,svrpt
12.4,5.2,509,svrpt
27.1,11.3,510,svrpt
35.6,14.8,511,svrpt
17.5,7.3,528,svrpt
30.3,12.6,529,svrpt
35.5,14.8,530,svrpt
13.7,5.7,531,svrpt
30.4,12.7,540,svrpt
40.3,16.8,541,svrpt
10.4,4.3,550,svrpt
2.2,0.9,551,svrpt
13.1,5.4,568,svrpt
4.0,1.7,569,svrpt
11.6,4.8,574,svrpt
8.5,3.5,575,svrpt
18.5,7.7,580,svrpt
25.7,10.7,581,svrpt
29.1,12.1,582,svrpt
38.5,16.1,583,svrpt
21.3,8.9,586,svrpt
15.8,6.6,587,svrpt
5.6,2.4,588,svrpt
3.6,1.5,589,svrpt
6.1,2.6,602,svrpt
9.1,3.9,604,svrpt
6.8,2.9,612,svrpt
1.0,0.4,615,svrpt
29.2,12.7,621,svrpt
22.7,9.9,629,svrpt
27.2,11.8,635,svrpt
16.9,7.3,644,svrpt
6.4,2.8,653,svrpt
11.6,5.0,655,svrpt
18.6,8.1,656,svrpt
16.5,7.2,661,svrpt
11.5,5.0,666,svrpt
29.8,12.9,669,svrpt
16.3,7.1,670,svrpt
25.6,11.1,687,svrpt
6.5,3.7,695,svrpt
5.1,2.9,701,svrpt
7.4,4.2,709,svrpt
3.8,2.1,710,svrpt
4.3,1.9,51,svrpt
4.5,2.0,52,svrpt
2.3,1.0,53,svrpt
0.9,0.4,54,svrpt
2.6,1.1,55,svrpt
8.1,3.5,56,svrpt
8.0,3.5,57,svrpt
5.4,2.3,58,svrpt
4.5,2.0,59,svrpt
0.6,0.2,60,svrpt
1.9,0.8,61,svrpt
3.2,1.4,62,svrpt
0.6,0.3,63,svrpt
2.3,1.0,64,svrpt
6.2,2.7,65,svrpt
3.8,1.6,66,svrpt
6.7,2.9,67,svrpt
3.6,1.6,68,svrpt
0.7,0.3,69,svrpt
6.9,3.0,70,svrpt
0.5,0.2,71,svrpt
8.7,3.8,72,svrpt
1.0,0.4,73,svrpt
1.9,0.8,74,svrpt
4.8,2.1,75,svrpt
0.6,0.2,76,svrpt
0.7,0.3,77,svrpt
0.9,0.4,78,svrpt
1.7,0.8,79,svrpt
3.0,1.3,80,svrpt
4.0,1.8,81,svrpt
1.2,0.5,82,svrpt
0.2,0.1,83,svrpt
6.2,2.7,84,svrpt
6.5,2.8,85,svrpt
9.0,3.9,86,svrpt
2.2,0.9,87,svrpt
20.3,8.8,88,svrpt
5.6,2.4,89,svrpt
4.9,2.1,90,svrpt
4.6,2.0,91,svrpt
10.1,4.4,92,svrpt
1.5,0.6,93,svrpt
6.7,2.9,94,svrpt
1.4,0.6,95,svrpt
14.1,6.1,96,svrpt
1.1,0.5,97,svrpt
14.7,6.4,98,svrpt
3.8,1.6,99,svrpt
22.1,9.6,100,svrpt
5.0,2.2,101,svrpt
9.3,4.0,445,svrpt
13.4,5.8,446,svrpt
1.9,0.8,447,svrpt
10.4,4.5,448,svrpt
3.0,1.3,449,svrpt
10.8,4.7,450,svrpt
2.5,1.1,451,svrpt
1.9,0.8,452,svrpt
3.8,1.6,453,svrpt
3.3,1.4,454,svrpt
9.6,4.2,455,svrpt
4.1,1.8,456,svrpt
9.0,3.9,457,svrpt
0.7,0.3,458,svrpt
6.1,2.7,459,svrpt
8.2,3.6,460,svrpt
7.5,3.3,461,svrpt
5.1,2.2,462,svrpt
19.6,8.5,463,svrpt
0.4,0.2,464,svrpt
12.1,5.3,465,svrpt
10.6,4.6,466,svrpt
14.8,6.5,467,svrpt
6.2,2.7,468,svrpt
4.6,2.0,469,svrpt
10.2,4.4,470,svrpt
17.0,7.4,471,svrpt
10.2,4.4,472,svrpt
13.1,5.7,473,svrpt
10.2,4.4,474,svrpt
13.4,5.8,475,svrpt
15.8,6.9,476,svrpt
17.6,7.6,477,svrpt
2.2,0.9,478,svrpt
1.2,0.5,479,svrpt
0.6,0.2,480,svrpt
4.6,1.9,481,svrpt
3.6,1.5,486,svrpt
8.7,3.6,487,svrpt
30.6,12.8,494,svrpt
28.3,11.8,495,svrpt
7.4,3.1,520,svrpt
15.8,6.6,521,svrpt
35.2,14.6,532,svrpt
22.0,9.2,533,svrpt
3.3,1.4,536,svrpt
13.7,5.7,537,svrpt
12.6,5.2,546,svrpt
0.0,0.0,547,svrpt
46.5,19.4,556,svrpt
44.8,18.6,557,svrpt
30.6,12.8,590,svrpt
22.0,9.2,591,svrpt
5.1,2.1,592,svrpt
9.7,4.0,593,svrpt
24.8,10.3,594,svrpt
11.1,4.6,595,svrpt
7.0,3.0,596,svrpt
3.5,1.5,597,svrpt
3.3,1.5,600,svrpt
10.4,4.5,605,svrpt
4.8,2.1,617,svrpt
22.0,9.6,627,svrpt
21.2,9.2,631,svrpt
6.9,3.0,638,svrpt
8.0,3.5,639,svrpt
5.0,2.2,640,svrpt
4.4,1.9,645,svrpt
20.0,8.7,654,svrpt
22.2,9.7,658,svrpt
18.2,7.9,663,svrpt
20.5,8.9,664,svrpt
3.7,1.6,678,svrpt
0.2,0.1,683,svrpt
0.2,0.1,696,svrpt
1.3,0.7,707,svrpt
2.1,1.2,711,svrpt
2.8,1.6,712,svrpt
8.7,3.8,0,svrpt
17.4,7.6,1,svrpt
14.2,6.2,2,svrpt
11.0,4.8,3,svrpt
12.5,5.4,4,svrpt
9.8,4.3,5,svrpt
13.0,5.7,6,svrpt
9.7,4.2,7,svrpt
14.2,6.2,8,svrpt
12.7,5.5,9,svrpt
8.3,3.6,10,svrpt
15.1,6.6,11,svrpt
12.9,5.6,12,svrpt
12.6,5.5,13,svrpt
12.4,5.4,14,svrpt
8.1,3.5,15,svrpt
14.2,6.2,16,svrpt
11.3,4.9,17,svrpt
4.5,2.0,18,svrpt
16.5,7.2,19,svrpt
7.6,3.3,20,svrpt
12.0,5.2,21,svrpt
11.1,4.8,22,svrpt
13.8,6.0,23,svrpt
15.9,6.9,24,svrpt
7.6,3.3,25,svrpt
12.8,5.5,26,svrpt
10.9,4.7,27,svrpt
9.3,4.0,28,svrpt
12.2,5.3,29,svrpt
10.9,4.7,30,svrpt
12.8,5.6,31,svrpt
11.6,5.0,32,svrpt
10.2,4.4,33,svrpt
14.3,6.2,34,svrpt
15.5,6.7,35,svrpt
11.8,5.1,36,svrpt
4.3,1.9,37,svrpt
11.4,5.0,38,svrpt
12.8,5.6,39,svrpt
17.5,7.6,40,svrpt
11.7,5.1,41,svrpt
6.0,2.6,42,svrpt
2.2,1.0,43,svrpt
7.5,3.3,44,svrpt
2.6,1.1,45,svrpt
8.4,3.6,46,svrpt
4.4,1.9,47,svrpt
14.3,6.2,48,svrpt
3.2,1.4,49,svrpt
8.8,3.8,50,svrpt
3.1,1.3,253,svrpt
3.4,1.5,254,svrpt
1.8,0.8,255,svrpt
3.8,1.6,256,svrpt
7.6,3.3,257,svrpt
1.1,0.5,258,svrpt
0.7,0.3,259,svrpt
1.1,0.5,260,svrpt
1.2,0.5,261,svrpt
4.5,2.0,262,svrpt
10.0,4.4,263,svrpt
0.4,0.2,264,svrpt
0.8,0.3,265,svrpt
5.2,2.2,266,svrpt
0.2,0.1,267,svrpt
2.6,1.1,268,svrpt
3.0,1.3,269,svrpt
1.3,0.6,270,svrpt
1.2,0.5,271,svrpt
2.6,1.1,272,svrpt
8.0,3.5,273,svrpt
1.6,0.7,274,svrpt
2.9,1.2,275,svrpt
12.3,5.3,276,svrpt
0.0,0.0,277,svrpt
9.3,4.1,278,svrpt
6.9,3.0,279,svrpt
9.9,4.3,280,svrpt
7.1,3.1,281,svrpt
11.4,4.9,282,svrpt
0.8,0.3,283,svrpt
25.7,11.2,284,svrpt
5.6,2.5,285,svrpt
17.6,7.7,286,svrpt
3.1,1.3,287,svrpt
18.8,8.2,288,svrpt
2.4,1.1,289,svrpt
21.6,9.4,290,svrpt
4.2,1.8,291,svrpt
26.0,11.3,292,svrpt
2.6,1.1,293,svrpt
11.1,4.8,294,svrpt
2.0,0.9,295,svrpt
23.9,10.4,296,svrpt
3.0,1.3,297,svrpt
24.4,10.6,298,svrpt
1.5,0.7,299,svrpt
28.3,12.3,300,svrpt
2.1,0.9,301,svrpt
21.8,9.5,302,svrpt
4.2,1.8,303,svrpt
22.3,9.3,492,svrpt
10.6,4.4,493,svrpt
26.1,10.9,512,svrpt
7.4,3.1,513,svrpt
2.9,1.2,516,svrpt
11.2,4.7,517,svrpt
6.1,2.5,524,svrpt
1.1,0.5,525,svrpt
29.2,12.2,554,svrpt
24.1,10.0,555,svrpt
27.2,11.4,560,svrpt
12.0,5.0,561,svrpt
2.8,1.2,564,svrpt
2.0,0.8,565,svrpt
46.3,19.3,572,svrpt
54.9,22.9,573,svrpt
1.8,0.8,608,svrpt
0.5,0.2,613,svrpt
23.6,10.3,620,svrpt
18.0,7.8,623,svrpt
20.4,8.9,636,svrpt
6.3,2.7,660,svrpt
18.8,8.2,665,svrpt
17.9,7.8,667,svrpt
16.9,7.4,672,svrpt
11.5,5.0,675,svrpt
21.6,9.4,679,svrpt
18.0,7.8,685,svrpt
32.2,14.0,690,svrpt
5.1,2.9,692,svrpt
4.6,2.6,693,svrpt
0.1,0.1,694,svrpt
3.2,1.8,697,svrpt
6.5,3.7,699,svrpt
2.3,1.3,700,svrpt
0.7,0.4,705,svrpt
4.5,2.6,706,svrpt
0.2,0.1,713,svrpt
0.8,0.5,718,svrpt
4.1,1.8,202,svrpt
6.3,2.7,203,svrpt
2.7,1.2,204,svrpt
1.2,0.5,205,svrpt
8.2,3.6,206,svrpt
9.6,4.2,207,svrpt
9.4,4.1,208,svrpt
11.9,5.2,209,svrpt
0.4,0.2,210,svrpt
8.8,3.8,211,svrpt
3.6,1.6,212,svrpt
6.3,2.7,213,svrpt
1.0,0.4,214,svrpt
13.0,5.7,215,svrpt
3.8,1.6,216,svrpt
1.9,0.8,217,svrpt
5.4,2.4,218,svrpt
1.0,0.4,219,svrpt
2.4,1.0,220,svrpt
3.6,1.5,221,svrpt
0.3,0.1,222,svrpt
5.8,2.5,223,svrpt
10.8,4.7,224,svrpt
7.0,3.0,225,svrpt
6.7,2.9,226,svrpt
5.5,2.4,227,svrpt
2.6,1.1,228,svrpt
1.4,0.6,229,svrpt
0.0,0.0,230,svrpt
5.3,2.3,231,svrpt
7.0,3.0,232,svrpt
7.0,3.1,233,svrpt
8.0,3.5,234,svrpt
14.5,6.3,235,svrpt
4.6,2.0,236,svrpt
8.8,3.8,237,svrpt
2.5,1.1,238,svrpt
10.1,4.4,239,svrpt
3.2,1.4,240,svrpt
12.2,5.3,241,svrpt
7.4,3.2,242,svrpt
25.0,10.9,243,svrpt
2.4,1.0,244,svrpt
42.8,18.6,245,svrpt
0.8,0.3,246,svrpt
43.3,18.8,247,svrpt
6.8,3.0,248,svrpt
35.6,15.5,249,svrpt
7.4,3.2,250,svrpt
39.8,17.3,251,svrpt
4.2,1.8,252,svrpt
21.8,9.5,304,svrpt
22.1,9.6,305,svrpt
20.6,9.0,306,svrpt
24.6,10.7,307,svrpt
27.4,11.9,308,svrpt
20.0,8.7,309,svrpt
19.0,8.3,310,svrpt
28.6,12.4,311,svrpt
24.0,10.4,312,svrpt
25.1,10.9,313,svrpt
14.9,6.5,314,svrpt
19.6,8.5,315,svrpt
18.9,8.2,316,svrpt
22.0,9.6,317,svrpt
18.3,8.0,318,svrpt
15.8,6.9,319,svrpt
20.5,8.9,320,svrpt
17.3,7.5,321,svrpt
21.5,9.3,322,svrpt
21.9,9.5,323,svrpt
22.1,9.6,324,svrpt
20.1,8.7,325,svrpt
27.1,11.8,326,svrpt
14.7,6.4,327,svrpt
25.3,11.0,328,svrpt
12.5,5.4,329,svrpt
20.4,8.9,330,svrpt
22.7,9.8,331,svrpt
19.8,8.6,332,svrpt
25.4,11.1,333,svrpt
24.5,10.6,334,svrpt
14.8,6.4,335,svrpt
24.4,10.6,336,svrpt
15.9,6.9,337,svrpt
22.2,9.6,338,svrpt
5.3,2.3,339,svrpt
19.8,8.6,340,svrpt
0.8,0.4,341,svrpt
22.7,9.9,342,svrpt
32.8,13.7,488,svrpt
30.2,12.6,489,svrpt
11.3,4.7,490,svrpt
26.2,10.9,491,svrpt
11.2,4.7,514,svrpt
29.2,12.2,515,svrpt
4.9,2.0,518,svrpt
0.6,0.3,519,svrpt
8.1,3.4,522,svrpt
5.4,2.3,523,svrpt
27.8,11.6,526,svrpt
25.0,10.4,527,svrpt
3.2,1.3,534,svrpt
17.7,7.4,535,svrpt
15.4,6.4,542,svrpt
11.6,4.8,543,svrpt
5.9,2.5,544,svrpt
0.0,0.0,545,svrpt
18.3,7.6,552,svrpt
18.2,7.6,553,svrpt
3.5,1.5,558,svrpt
15.1,6.3,559,svrpt
5.8,2.4,584,svrpt
19.2,8.0,585,svrpt
1.3,0.5,598,svrpt
5.1,2.2,599,svrpt
17.2,7.5,601,svrpt
6.7,2.9,603,svrpt
8.5,3.7,610,svrpt
9.7,4.2,616,svrpt
17.4,7.6,622,svrpt
0.1,0.0,624,svrpt
20.1,8.8,626,svrpt
11.7,5.1,634,svrpt
19.9,8.7,641,svrpt
18.6,8.1,643,svrpt
20.1,8.7,647,svrpt
23.4,10.2,649,svrpt
7.0,3.1,650,svrpt
16.6,7.2,659,svrpt
13.6,5.9,671,svrpt
17.0,7.4,680,svrpt
15.3,6.7,682,svrpt
14.9,6.5,684,svrpt
0.2,0.1,702,svrpt
1.8,1.0,714,svrpt
0.5,0.3,716,svrpt
1.9,1.1,717,svrpt
0.3,0.1,51,resnet18
0.2,0.1,52,resnet18
0.8,0.3,53,resnet18
1.2,0.5,54,resnet18
0.3,0.1,55,resnet18
1.3,0.6,56,resnet18
2.8,1.2,57,resnet18
3.9,1.7,58,resnet18
1.9,0.8,59,resnet18
2.4,1.1,60,resnet18
2.9,1.3,61,resnet18
5.1,2.2,62,resnet18
1.9,0.8,63,resnet18
1.3,0.6,64,resnet18
4.1,1.8,65,resnet18
4.7,2.1,66,resnet18
4.7,2.1,67,resnet18
2.5,1.1,68,resnet18
3.7,1.6,69,resnet18
2.1,0.9,70,resnet18
2.8,1.2,71,resnet18
3.4,1.5,72,resnet18
3.3,1.4,73,resnet18
5.2,2.3,74,resnet18
3.3,1.4,75,resnet18
10.3,4.5,76,resnet18
3.1,1.4,77,resnet18
7.6,3.3,78,resnet18
4.5,1.9,79,resnet18
13.3,5.8,80,resnet18
2.5,1.1,81,resnet18
17.7,7.7,82,resnet18
4.2,1.8,83,resnet18
11.8,5.2,84,resnet18
2.8,1.2,85,resnet18
12.9,5.6,86,resnet18
3.9,1.7,87,resnet18
11.6,5.1,88,resnet18
4.1,1.8,89,resnet18
10.2,4.4,90,resnet18
2.5,1.1,91,resnet18
11.2,4.9,92,resnet18
3.2,1.4,93,resnet18
10.5,4.6,94,resnet18
1.9,0.8,95,resnet18
7.4,3.2,96,resnet18
1.4,0.6,97,resnet18
9.9,4.3,98,resnet18
1.7,0.7,99,resnet18
1.4,0.6,100,resnet18
0.9,0.4,101,resnet18
3.6,1.6,445,resnet18
3.7,1.6,446,resnet18
4.3,1.9,447,resnet18
3.5,1.5,448,resnet18
4.0,1.7,449,resnet18
4.3,1.9,450,resnet18
5.2,2.3,451,resnet18
4.2,1.8,452,resnet18
4.1,1.8,453,resnet18
3.2,1.4,454,resnet18
5.0,2.2,455,resnet18
5.7,2.5,456,resnet18
4.7,2.1,457,resnet18
4.6,2.0,458,resnet18
4.4,1.9,459,resnet18
3.2,1.4,460,resnet18
3.9,1.7,461,resnet18
3.7,1.6,462,resnet18
5.7,2.5,463,resnet18
3.3,1.4,464,resnet18
7.0,3.0,465,resnet18
3.3,1.4,466,resnet18
9.0,3.9,467,resnet18
3.3,1.4,468,resnet18
12.0,5.2,469,resnet18
2.3,1.0,470,resnet18
8.9,3.8,471,resnet18
3.1,1.3,472,resnet18
8.4,3.6,473,resnet18
3.1,1.3,474,resnet18
11.4,4.9,475,resnet18
0.8,0.3,476,resnet18
2.8,1.2,477,resnet18
12.4,5.2,478,resnet18
10.2,4.3,479,resnet18
7.1,3.0,480,resnet18
4.4,1.8,481,resnet18
0.9,0.4,486,resnet18
1.6,0.7,487,resnet18
7.0,2.9,494,resnet18
10.9,4.6,495,resnet18
30.3,12.6,520,resnet18
22.6,9.4,521,resnet18
17.0,7.1,532,resnet18
5.6,2.3,533,resnet18
13.3,5.5,536,resnet18
13.2,5.5,537,resnet18
11.9,4.9,546,resnet18
9.2,3.9,547,resnet18
3.8,1.6,556,resnet18
16.3,6.8,557,resnet18
14.0,5.8,590,resnet18
9.1,3.8,591,resnet18
21.5,8.9,592,resnet18
7.7,3.2,593,resnet18
3.9,1.6,594,resnet18
9.3,3.9,595,resnet18
10.2,4.5,596,resnet18
4.4,1.9,597,resnet18
13.9,6.0,600,resnet18
10.8,4.7,605,resnet18
9.7,4.2,617,resnet18
17.0,7.4,627,resnet18
18.3,7.9,631,resnet18
7.9,3.4,638,resnet18
6.9,3.0,639,resnet18
9.6,4.2,640,resnet18
5.2,2.3,645,resnet18
20.4,8.9,654,resnet18
24.1,10.5,658,resnet18
8.5,3.7,663,resnet18
11.2,4.9,664,resnet18
12.3,5.3,678,resnet18
12.8,5.6,683,resnet18
10.5,6.0,696,resnet18
0.8,0.5,707,resnet18
8.8,5.1,711,resnet18
8.9,5.1,712,resnet18
5.6,2.4,102,resnet18
7.6,3.3,103,resnet18
7.4,3.2,104,resnet18
8.8,3.8,105,resnet18
9.2,4.0,106,resnet18
8.4,3.6,107,resnet18
7.5,3.3,108,resnet18
8.7,3.8,109,resnet18
8.2,3.6,110,resnet18
9.6,4.2,111,resnet18
8.6,3.7,112,resnet18
9.8,4.2,113,resnet18
8.5,3.7,114,resnet18
10.6,4.6,115,resnet18
8.5,3.7,116,resnet18
11.8,5.1,117,resnet18
9.7,4.2,118,resnet18
10.1,4.4,119,resnet18
9.0,3.9,120,resnet18
9.4,4.1,121,resnet18
9.4,4.1,122,resnet18
4.2,1.8,123,resnet18
8.7,3.8,124,resnet18
3.9,1.7,125,resnet18
8.6,3.7,126,resnet18
4.8,2.1,127,resnet18
9.0,3.9,128,resnet18
7.4,3.2,129,resnet18
8.8,3.8,130,resnet18
8.2,3.6,131,resnet18
9.1,3.9,132,resnet18
9.8,4.2,133,resnet18
10.0,4.3,134,resnet18
9.7,4.2,135,resnet18
8.7,3.8,136,resnet18
6.8,3.0,137,resnet18
10.7,4.7,138,resnet18
3.4,1.5,139,resnet18
9.5,4.1,140,resnet18
2.4,1.0,141,resnet18
9.4,4.1,142,resnet18
4.1,1.8,143,resnet18
5.2,2.3,144,resnet18
9.0,3.9,145,resnet18
3.6,1.5,146,resnet18
9.5,4.1,147,resnet18
6.2,2.7,148,resnet18
9.0,3.9,149,resnet18
6.0,2.6,150,resnet18
9.6,4.2,151,resnet18
3.4,1.5,343,resnet18
1.5,0.7,344,resnet18
0.9,0.4,345,resnet18
1.4,0.6,346,resnet18
1.4,0.6,347,resnet18
0.4,0.2,348,resnet18
1.1,0.5,349,resnet18
0.3,0.1,350,resnet18
1.7,0.7,351,resnet18
0.3,0.1,352,resnet18
2.3,1.0,353,resnet18
2.7,1.2,354,resnet18
1.5,0.6,355,resnet18
0.6,0.3,356,resnet18
2.9,1.3,357,resnet18
0.5,0.2,358,resnet18
2.1,0.9,359,resnet18
1.9,0.8,360,resnet18
1.5,0.6,361,resnet18
1.8,0.8,362,resnet18
0.6,0.3,363,resnet18
1.6,0.7,364,resnet18
1.8,0.8,365,resnet18
1.7,0.7,366,resnet18
1.5,0.7,367,resnet18
1.3,0.6,368,resnet18
0.4,0.2,369,resnet18
1.6,0.7,370,resnet18
0.7,0.3,371,resnet18
0.2,0.1,372,resnet18
2.0,0.8,373,resnet18
2.5,1.1,374,resnet18
2.8,1.2,375,resnet18
0.4,0.2,376,resnet18
2.4,1.0,377,resnet18
3.6,1.6,378,resnet18
3.2,1.4,379,resnet18
4.3,1.8,380,resnet18
2.2,1.0,381,resnet18
2.3,1.0,382,resnet18
3.7,1.6,383,resnet18
4.1,1.8,384,resnet18
3.2,1.4,385,resnet18
11.4,4.9,386,resnet18
2.2,1.0,387,resnet18
9.8,4.3,388,resnet18
2.8,1.2,389,resnet18
8.4,3.7,390,resnet18
4.6,2.0,391,resnet18
9.5,4.1,392,resnet18
2.3,1.0,393,resnet18
22.0,9.2,498,resnet18
19.0,7.9,499,resnet18
0.4,0.2,502,resnet18
4.7,2.0,503,resnet18
18.3,7.6,508,resnet18
14.5,6.0,509,resnet18
16.1,6.7,510,resnet18
16.1,6.7,511,resnet18
25.5,10.6,528,resnet18
23.6,9.8,529,resnet18
2.2,0.9,530,resnet18
0.8,0.3,531,resnet18
3.9,1.6,540,resnet18
5.1,2.1,541,resnet18
15.8,6.6,550,resnet18
17.2,7.2,551,resnet18
4.6,1.9,568,resnet18
2.9,1.2,569,resnet18
4.8,2.0,574,resnet18
13.1,5.4,575,resnet18
21.1,8.8,580,resnet18
18.6,7.8,581,resnet18
12.1,5.0,582,resnet18
12.1,5.0,583,resnet18
2.5,1.0,586,resnet18
0.6,0.3,587,resnet18
25.9,10.8,588,resnet18
27.5,11.5,589,resnet18
0.3,0.1,602,resnet18
1.4,0.6,604,resnet18
13.9,6.0,612,resnet18
3.4,1.5,615,resnet18
0.2,0.1,621,resnet18
1.8,0.8,629,resnet18
9.0,3.9,635,resnet18
5.9,2.6,644,resnet18
5.8,2.5,653,resnet18
13.3,5.8,655,resnet18
15.0,6.5,656,resnet18
8.1,3.5,661,resnet18
8.4,3.7,666,resnet18
18.1,7.9,669,resnet18
12.1,5.3,670,resnet18
15.0,6.5,687,resnet18
4.0,2.3,695,resnet18
4.1,2.4,701,resnet18
8.5,4.9,709,resnet18
8.0,4.6,710,resnet18
5.4,2.4,152,resnet18
7.8,3.4,153,resnet18
8.3,3.6,154,resnet18
7.7,3.4,155,resnet18
9.2,4.0,156,resnet18
6.3,2.8,157,resnet18
12.5,5.4,158,resnet18
5.8,2.5,159,resnet18
6.8,2.9,160,resnet18
6.7,2.9,161,resnet18
8.2,3.6,162,resnet18
6.7,2.9,163,resnet18
6.3,2.7,164,resnet18
6.6,2.9,165,resnet18
6.9,3.0,166,resnet18
6.9,3.0,167,resnet18
6.3,2.8,168,resnet18
8.6,3.7,169,resnet18
7.5,3.3,170,resnet18
7.3,3.2,171,resnet18
12.6,5.5,172,resnet18
7.4,3.2,173,resnet18
13.0,5.7,174,resnet18
7.6,3.3,175,resnet18
10.7,4.6,176,resnet18
6.6,2.9,177,resnet18
7.7,3.3,178,resnet18
6.1,2.6,179,resnet18
32.8,14.3,180,resnet18
6.6,2.9,181,resnet18
29.2,12.7,182,resnet18
6.2,2.7,183,resnet18
39.5,17.2,184,resnet18
7.6,3.3,185,resnet18
34.7,15.1,186,resnet18
4.0,1.8,187,resnet18
33.9,14.7,188,resnet18
5.2,2.3,189,resnet18
33.2,14.4,190,resnet18
4.3,1.9,191,resnet18
31.1,13.5,192,resnet18
2.7,1.2,193,resnet18
30.3,13.2,194,resnet18
3.6,1.6,195,resnet18
39.8,17.3,196,resnet18
1.6,0.7,197,resnet18
37.0,16.1,198,resnet18
3.5,1.5,199,resnet18
34.0,14.8,200,resnet18
0.6,0.3,201,resnet18
5.0,2.2,394,resnet18
3.0,1.3,395,resnet18
2.2,1.0,396,resnet18
4.3,1.9,397,resnet18
1.9,0.8,398,resnet18
2.4,1.0,399,resnet18
1.8,0.8,400,resnet18
2.1,0.9,401,resnet18
0.1,0.0,402,resnet18
0.9,0.4,403,resnet18
1.8,0.8,404,resnet18
2.8,1.2,405,resnet18
3.3,1.4,406,resnet18
2.1,0.9,407,resnet18
2.3,1.0,408,resnet18
2.8,1.2,409,resnet18
1.0,0.4,410,resnet18
2.9,1.3,411,resnet18
2.8,1.2,412,resnet18
0.4,0.2,413,resnet18
1.4,0.6,414,resnet18
3.6,1.6,415,resnet18
3.3,1.4,416,resnet18
3.6,1.6,417,resnet18
0.2,0.1,418,resnet18
4.5,2.0,419,resnet18
0.2,0.1,420,resnet18
4.3,1.9,421,resnet18
0.6,0.3,422,resnet18
6.6,2.9,423,resnet18
0.1,0.0,424,resnet18
8.1,3.5,425,resnet18
1.7,0.8,426,resnet18
8.7,3.8,427,resnet18
0.5,0.2,428,resnet18
9.6,4.2,429,resnet18
0.4,0.2,430,resnet18
6.7,2.9,431,resnet18
0.5,0.2,432,resnet18
4.3,1.9,433,resnet18
0.1,0.1,434,resnet18
4.8,2.1,435,resnet18
0.4,0.2,436,resnet18
7.2,3.1,437,resnet18
3.1,1.3,438,resnet18
1.5,0.6,439,resnet18
2.3,1.0,440,resnet18
1.5,0.7,441,resnet18
2.7,1.2,442,resnet18
0.0,0.0,443,resnet18
1.2,0.5,444,resnet18
18.5,7.7,482,resnet18
16.4,6.8,483,resnet18
2.2,0.9,484,resnet18
8.0,3.3,485,resnet18
8.1,3.4,496,resnet18
0.8,0.3,497,resnet18
6.2,2.6,500,resnet18
3.7,1.5,501,resnet18
1.7,0.7,504,resnet18
7.3,3.0,505,resnet18
14.7,6.1,506,resnet18
12.7,5.3,507,resnet18
13.7,5.7,538,resnet18
10.2,4.3,539,resnet18
18.1,7.5,548,resnet18
12.6,5.2,549,resnet18
22.6,9.4,562,resnet18
11.7,4.9,563,resnet18
0.6,0.3,566,resnet18
6.5,2.7,567,resnet18
29.3,12.2,570,resnet18
24.5,10.2,571,resnet18
23.9,10.0,576,resnet18
8.5,3.5,577,resnet18
7.4,3.1,578,resnet18
9.2,3.8,579,resnet18
4.5,1.9,606,resnet18
5.0,2.2,607,resnet18
11.2,4.9,609,resnet18
0.7,0.3,611,resnet18
1.5,0.7,614,resnet18
3.0,1.3,618,resnet18
8.1,3.5,619,resnet18
9.9,4.3,625,resnet18
13.1,5.7,628,resnet18
0.4,0.2,630,resnet18
2.8,1.2,632,resnet18
11.5,5.0,633,resnet18
4.7,2.0,637,resnet18
2.0,0.9,642,resnet18
3.5,1.5,646,resnet18
11.8,5.1,648,resnet18
4.2,1.8,651,resnet18
2.4,1.0,652,resnet18
6.1,2.6,657,resnet18
2.4,1.0,662,resnet18
10.6,4.6,668,resnet18
6.5,2.8,673,resnet18
1.5,0.6,674,resnet18
2.8,1.2,676,resnet18
6.6,2.9,677,resnet18
8.6,3.7,681,resnet18
15.7,6.8,686,resnet18
10.1,4.4,688,resnet18
11.0,4.8,689,resnet18
1.3,0.7,691,resnet18
1.8,1.0,698,resnet18
0.9,0.5,703,resnet18
5.3,3.0,704,resnet18
4.2,2.4,708,resnet18
0.3,0.2,715,resnet18
8.1,3.5,0,resnet18
2.9,1.2,1,resnet18
5.5,2.4,2,resnet18
3.0,1.3,3,resnet18
5.3,2.3,4,resnet18
6.8,3.0,5,resnet18
5.1,2.2,6,resnet18
6.9,3.0,7,resnet18
4.8,2.1,8,resnet18
3.6,1.6,9,resnet18
3.4,1.5,10,resnet18
5.0,2.2,11,resnet18
5.9,2.6,12,resnet18
3.6,1.6,13,resnet18
5.0,2.2,14,resnet18
5.1,2.2,15,resnet18
4.7,2.1,16,resnet18
5.9,2.5,17,resnet18
5.1,2.2,18,resnet18
4.8,2.1,19,resnet18
6.7,2.9,20,resnet18
6.2,2.7,21,resnet18
6.5,2.8,22,resnet18
3.5,1.5,23,resnet18
6.4,2.8,24,resnet18
6.1,2.7,25,resnet18
6.5,2.8,26,resnet18
3.3,1.4,27,resnet18
5.3,2.3,28,resnet18
3.3,1.4,29,resnet18
4.7,2.0,30,resnet18
2.3,1.0,31,resnet18
5.9,2.6,32,resnet18
1.1,0.5,33,resnet18
5.8,2.5,34,resnet18
3.0,1.3,35,resnet18
6.5,2.8,36,resnet18
2.1,0.9,37,resnet18
4.2,1.8,38,resnet18
0.0,0.0,39,resnet18
5.9,2.6,40,resnet18
0.6,0.2,41,resnet18
4.9,2.1,42,resnet18
5.2,2.3,43,resnet18
6.0,2.6,44,resnet18
5.6,2.4,45,resnet18
6.4,2.8,46,resnet18
2.8,1.2,47,resnet18
4.0,1.7,48,resnet18
0.4,0.2,49,resnet18
4.0,1.7,50,resnet18
1.8,0.8,253,resnet18
2.0,0.9,254,resnet18
2.9,1.3,255,resnet18
3.1,1.3,256,resnet18
1.3,0.6,257,resnet18
3.5,1.5,258,resnet18
0.8,0.4,259,resnet18
4.0,1.7,260,resnet18
2.9,1.2,261,resnet18
4.0,1.7,262,resnet18
2.0,0.9,263,resnet18
3.7,1.6,264,resnet18
1.7,0.8,265,resnet18
2.8,1.2,266,resnet18
1.7,0.7,267,resnet18
4.0,1.8,268,resnet18
2.6,1.1,269,resnet18
2.9,1.3,270,resnet18
3.4,1.5,271,resnet18
1.9,0.8,272,resnet18
3.5,1.5,273,resnet18
0.3,0.1,274,resnet18
2.6,1.1,275,resnet18
1.0,0.4,276,resnet18
6.8,3.0,277,resnet18
5.2,2.3,278,resnet18
7.0,3.0,279,resnet18
5.7,2.5,280,resnet18
5.7,2.5,281,resnet18
6.1,2.7,282,resnet18
3.2,1.4,283,resnet18
6.5,2.8,284,resnet18
4.8,2.1,285,resnet18
5.4,2.3,286,resnet18
2.2,1.0,287,resnet18
1.8,0.8,288,resnet18
4.1,1.8,289,resnet18
6.0,2.6,290,resnet18
3.0,1.3,291,resnet18
9.2,4.0,292,resnet18
6.0,2.6,293,resnet18
4.8,2.1,294,resnet18
5.7,2.5,295,resnet18
10.2,4.4,296,resnet18
6.8,3.0,297,resnet18
11.8,5.1,298,resnet18
5.3,2.3,299,resnet18
10.2,4.4,300,resnet18
6.1,2.7,301,resnet18
7.6,3.3,302,resnet18
5.7,2.5,303,resnet18
4.7,1.9,492,resnet18
6.5,2.7,493,resnet18
0.5,0.2,512,resnet18
2.5,1.1,513,resnet18
4.4,1.8,516,resnet18
6.7,2.8,517,resnet18
7.3,3.1,524,resnet18
5.8,2.4,525,resnet18
1.2,0.5,554,resnet18
11.7,4.9,555,resnet18
5.7,2.4,560,resnet18
8.4,3.5,561,resnet18
4.0,1.7,564,resnet18
12.7,5.3,565,resnet18
16.5,6.9,572,resnet18
22.5,9.4,573,resnet18
22.5,9.8,608,resnet18
17.7,7.7,613,resnet18
18.0,7.8,620,resnet18
13.2,5.7,623,resnet18
2.4,1.0,636,resnet18
10.3,4.5,660,resnet18
6.2,2.7,665,resnet18
3.9,1.7,667,resnet18
9.5,4.1,672,resnet18
6.2,2.7,675,resnet18
0.2,0.1,679,resnet18
5.7,2.5,685,resnet18
0.4,0.2,690,resnet18
7.9,4.5,692,resnet18
3.1,1.8,693,resnet18
3.8,2.2,694,resnet18
4.4,2.5,697,resnet18
3.8,2.2,699,resnet18
3.0,1.7,700,resnet18
5.3,3.0,705,resnet18
8.9,5.1,706,resnet18
1.7,1.0,713,resnet18
2.2,1.3,718,resnet18
7.6,3.3,202,resnet18
7.7,3.3,203,resnet18
8.1,3.5,204,resnet18
7.9,3.4,205,resnet18
8.7,3.8,206,resnet18
7.4,3.2,207,resnet18
7.1,3.1,208,resnet18
8.4,3.7,209,resnet18
7.1,3.1,210,resnet18
9.0,3.9,211,resnet18
8.7,3.8,212,resnet18
8.7,3.8,213,resnet18
7.2,3.1,214,resnet18
6.6,2.9,215,resnet18
6.9,3.0,216,resnet18
8.0,3.5,217,resnet18
10.4,4.5,218,resnet18
8.8,3.8,219,resnet18
8.6,3.7,220,resnet18
6.5,2.8,221,resnet18
7.5,3.3,222,resnet18
4.3,1.9,223,resnet18
10.1,4.4,224,resnet18
5.8,2.5,225,resnet18
9.6,4.2,226,resnet18
7.3,3.2,227,resnet18
10.5,4.6,228,resnet18
6.2,2.7,229,resnet18
9.0,3.9,230,resnet18
9.5,4.1,231,resnet18
9.0,3.9,232,resnet18
15.7,6.8,233,resnet18
9.8,4.3,234,resnet18
10.4,4.5,235,resnet18
10.0,4.4,236,resnet18
8.6,3.7,237,resnet18
10.3,4.5,238,resnet18
8.7,3.8,239,resnet18
10.3,4.5,240,resnet18
7.8,3.4,241,resnet18
12.0,5.2,242,resnet18
13.5,5.9,243,resnet18
8.9,3.9,244,resnet18
33.9,14.7,245,resnet18
10.5,4.5,246,resnet18
34.6,15.0,247,resnet18
11.8,5.1,248,resnet18
30.4,13.2,249,resnet18
12.3,5.4,250,resnet18
31.0,13.5,251,resnet18
10.0,4.3,252,resnet18
9.0,3.9,304,resnet18
8.8,3.8,305,resnet18
7.4,3.2,306,resnet18
8.5,3.7,307,resnet18
8.7,3.8,308,resnet18
9.5,4.1,309,resnet18
9.7,4.2,310,resnet18
9.2,4.0,311,resnet18
9.0,3.9,312,resnet18
7.1,3.1,313,resnet18
9.1,4.0,314,resnet18
5.8,2.5,315,resnet18
8.3,3.6,316,resnet18
4.1,1.8,317,resnet18
7.5,3.2,318,resnet18
2.7,1.2,319,resnet18
6.1,2.7,320,resnet18
0.4,0.2,321,resnet18
5.4,2.4,322,resnet18
1.3,0.6,323,resnet18
8.9,3.9,324,resnet18
0.0,0.0,325,resnet18
7.8,3.4,326,resnet18
0.7,0.3,327,resnet18
6.9,3.0,328,resnet18
2.4,1.0,329,resnet18
9.3,4.0,330,resnet18
3.4,1.5,331,resnet18
8.0,3.5,332,resnet18
0.4,0.2,333,resnet18
9.7,4.2,334,resnet18
1.4,0.6,335,resnet18
8.1,3.5,336,resnet18
1.8,0.8,337,resnet18
8.9,3.9,338,resnet18
1.2,0.5,339,resnet18
7.8,3.4,340,resnet18
0.1,0.0,341,resnet18
6.6,2.9,342,resnet18
17.7,7.4,488,resnet18
4.7,2.0,489,resnet18
17.2,7.2,490,resnet18
22.0,9.2,491,resnet18
11.0,4.6,514,resnet18
12.9,5.4,515,resnet18
12.0,5.0,518,resnet18
5.9,2.5,519,resnet18
14.2,5.9,522,resnet18
12.0,5.0,523,resnet18
22.0,9.2,526,resnet18
0.2,0.1,527,resnet18
11.6,4.8,534,resnet18
4.8,2.0,535,resnet18
1.4,0.6,542,resnet18
5.3,2.2,543,resnet18
1.7,0.7,544,resnet18
0.9,0.4,545,resnet18
10.2,4.2,552,resnet18
12.1,5.0,553,resnet18
12.6,5.3,558,resnet18
11.1,4.6,559,resnet18
24.2,10.1,584,resnet18
14.3,6.0,585,resnet18
0.8,0.3,598,resnet18
1.3,0.5,599,resnet18
5.6,2.4,601,resnet18
10.0,4.3,603,resnet18
15.4,6.7,610,resnet18
9.0,3.9,616,resnet18
23.2,10.1,622,resnet18
37.0,16.1,624,resnet18
22.3,9.7,626,resnet18
9.2,4.0,634,resnet18
7.3,3.2,641,resnet18
8.4,3.7,643,resnet18
7.3,3.2,647,resnet18
12.4,5.4,649,resnet18
4.6,2.0,650,resnet18
11.4,5.0,659,resnet18
8.0,3.5,671,resnet18
13.7,6.0,680,resnet18
9.6,4.2,682,resnet18
14.6,6.4,684,resnet18
8.8,5.0,702,resnet18
0.1,0.0,714,resnet18
6.2,3.5,716,resnet18
0.5,0.3,717,resnet18
9.3,4.0,152,resnet50
10.1,4.4,153,resnet50
11.4,4.9,154,resnet50
11.1,4.8,155,resnet50
11.1,4.8,156,resnet50
9.9,4.3,157,resnet50
13.6,5.9,158,resnet50
9.9,4.3,159,resnet50
8.3,3.6,160,resnet50
11.5,5.0,161,resnet50
9.2,4.0,162,resnet50
9.5,4.1,163,resnet50
10.3,4.5,164,resnet50
10.8,4.7,165,resnet50
8.4,3.7,166,resnet50
10.4,4.5,167,resnet50
8.2,3.6,168,resnet50
9.3,4.1,169,resnet50
8.6,3.8,170,resnet50
11.9,5.2,171,resnet50
12.4,5.4,172,resnet50
11.7,5.1,173,resnet50
13.1,5.7,174,resnet50
9.3,4.0,175,resnet50
13.2,5.7,176,resnet50
10.3,4.5,177,resnet50
10.5,4.6,178,resnet50
10.1,4.4,179,resnet50
34.2,14.9,180,resnet50
8.1,3.5,181,resnet50
30.3,13.2,182,resnet50
9.7,4.2,183,resnet50
40.3,17.5,184,resnet50
10.1,4.4,185,resnet50
34.1,14.8,186,resnet50
8.0,3.5,187,resnet50
32.4,14.1,188,resnet50
8.8,3.8,189,resnet50
32.7,14.2,190,resnet50
8.7,3.8,191,resnet50
30.8,13.4,192,resnet50
6.4,2.8,193,resnet50
26.9,11.7,194,resnet50
7.7,3.4,195,resnet50
38.2,16.6,196,resnet50
5.6,2.4,197,resnet50
35.8,15.6,198,resnet50
6.3,2.7,199,resnet50
33.9,14.7,200,resnet50
6.1,2.6,201,resnet50
3.7,1.6,394,resnet50
2.4,1.1,395,resnet50
0.3,0.2,396,resnet50
2.4,1.1,397,resnet50
1.7,0.7,398,resnet50
1.8,0.8,399,resnet50
2.6,1.1,400,resnet50
3.3,1.4,401,resnet50
0.6,0.3,402,resnet50
0.7,0.3,403,resnet50
0.5,0.2,404,resnet50
2.8,1.2,405,resnet50
0.5,0.2,406,resnet50
1.2,0.5,407,resnet50
0.2,0.1,408,resnet50
0.2,0.1,409,resnet50
0.1,0.1,410,resnet50
0.1,0.0,411,resnet50
0.6,0.3,412,resnet50
2.0,0.9,413,resnet50
3.2,1.4,414,resnet50
0.5,0.2,415,resnet50
1.2,0.5,416,resnet50
0.9,0.4,417,resnet50
5.1,2.2,418,resnet50
3.5,1.5,419,resnet50
3.8,1.6,420,resnet50
5.3,2.3,421,resnet50
7.6,3.3,422,resnet50
8.4,3.6,423,resnet50
7.4,3.2,424,resnet50
7.8,3.4,425,resnet50
5.2,2.3,426,resnet50
10.1,4.4,427,resnet50
7.0,3.0,428,resnet50
13.9,6.0,429,resnet50
5.2,2.3,430,resnet50
8.9,3.9,431,resnet50
6.0,2.6,432,resnet50
9.3,4.1,433,resnet50
4.5,1.9,434,resnet50
7.3,3.2,435,resnet50
3.7,1.6,436,resnet50
7.6,3.3,437,resnet50
9.4,4.1,438,resnet50
0.3,0.1,439,resnet50
7.5,3.3,440,resnet50
0.8,0.3,441,resnet50
6.7,2.9,442,resnet50
2.0,0.9,443,resnet50
6.8,3.0,444,resnet50
14.2,5.9,482,resnet50
6.3,2.6,483,resnet50
0.2,0.1,484,resnet50
3.5,1.4,485,resnet50
10.3,4.3,496,resnet50
5.9,2.5,497,resnet50
8.1,3.4,500,resnet50
5.8,2.4,501,resnet50
11.2,4.7,504,resnet50
3.4,1.4,505,resnet50
15.6,6.5,506,resnet50
3.4,1.4,507,resnet50
8.1,3.4,538,resnet50
5.3,2.2,539,resnet50
17.5,7.3,548,resnet50
8.0,3.3,549,resnet50
16.0,6.7,562,resnet50
5.2,2.2,563,resnet50
9.0,3.7,566,resnet50
3.6,1.5,567,resnet50
27.5,11.5,570,resnet50
15.8,6.6,571,resnet50
18.4,7.7,576,resnet50
6.7,2.8,577,resnet50
16.9,7.0,578,resnet50
14.9,6.2,579,resnet50
4.4,1.9,606,resnet50
1.0,0.4,607,resnet50
13.7,6.0,609,resnet50
2.0,0.9,611,resnet50
1.1,0.5,614,resnet50
18.0,7.8,618,resnet50
45.9,20.0,619,resnet50
46.4,20.2,625,resnet50
45.0,19.6,628,resnet50
45.0,19.6,630,resnet50
39.1,17.0,632,resnet50
42.6,18.5,633,resnet50
10.4,4.5,637,resnet50
7.0,3.0,642,resnet50
6.4,2.8,646,resnet50
4.7,2.1,648,resnet50
12.1,5.2,651,resnet50
9.8,4.3,652,resnet50
3.1,1.4,657,resnet50
6.7,2.9,662,resnet50
9.5,4.1,668,resnet50
7.2,3.1,673,resnet50
4.0,1.7,674,resnet50
1.2,0.5,676,resnet50
6.8,2.9,677,resnet50
15.7,6.8,681,resnet50
4.8,2.1,686,resnet50
51.7,22.5,688,resnet50
50.3,21.9,689,resnet50
3.6,2.0,691,resnet50
8.2,4.7,698,resnet50
0.5,0.3,703,resnet50
2.0,1.1,704,resnet50
2.3,1.3,708,resnet50
6.9,4.0,715,resnet50
7.5,3.3,51,resnet50
6.9,3.0,52,resnet50
6.1,2.7,53,resnet50
8.7,3.8,54,resnet50
6.2,2.7,55,resnet50
6.5,2.8,56,resnet50
9.5,4.1,57,resnet50
7.8,3.4,58,resnet50
8.6,3.7,59,resnet50
8.2,3.6,60,resnet50
11.2,4.9,61,resnet50
8.8,3.8,62,resnet50
9.6,4.2,63,resnet50
7.0,3.0,64,resnet50
12.7,5.5,65,resnet50
10.8,4.7,66,resnet50
10.3,4.5,67,resnet50
4.4,1.9,68,resnet50
10.2,4.4,69,resnet50
4.2,1.8,70,resnet50
11.3,4.9,71,resnet50
0.1,0.1,72,resnet50
10.2,4.4,73,resnet50
0.4,0.2,74,resnet50
10.6,4.6,75,resnet50
3.3,1.4,76,resnet50
8.5,3.7,77,resnet50
1.8,0.8,78,resnet50
11.5,5.0,79,resnet50
6.5,2.8,80,resnet50
8.7,3.8,81,resnet50
11.5,5.0,82,resnet50
12.0,5.2,83,resnet50
6.8,3.0,84,resnet50
9.7,4.2,85,resnet50
7.6,3.3,86,resnet50
10.6,4.6,87,resnet50
6.3,2.8,88,resnet50
11.0,4.8,89,resnet50
7.6,3.3,90,resnet50
7.3,3.2,91,resnet50
3.7,1.6,92,resnet50
8.2,3.6,93,resnet50
3.7,1.6,94,resnet50
8.6,3.7,95,resnet50
5.5,2.4,96,resnet50
8.3,3.6,97,resnet50
4.7,2.1,98,resnet50
6.5,2.8,99,resnet50
11.0,4.8,100,resnet50
7.9,3.4,101,resnet50
5.0,2.2,445,resnet50
8.8,3.8,446,resnet50
9.3,4.1,447,resnet50
7.2,3.1,448,resnet50
6.7,2.9,449,resnet50
9.8,4.3,450,resnet50
8.5,3.7,451,resnet50
7.4,3.2,452,resnet50
7.3,3.2,453,resnet50
7.2,3.1,454,resnet50
10.1,4.4,455,resnet50
8.8,3.8,456,resnet50
6.5,2.8,457,resnet50
8.0,3.5,458,resnet50
11.0,4.8,459,resnet50
9.2,4.0,460,resnet50
9.7,4.2,461,resnet50
8.5,3.7,462,resnet50
10.8,4.7,463,resnet50
6.9,3.0,464,resnet50
8.8,3.8,465,resnet50
7.4,3.2,466,resnet50
0.1,0.0,467,resnet50
8.5,3.7,468,resnet50
2.1,0.9,469,resnet50
6.6,2.9,470,resnet50
0.7,0.3,471,resnet50
6.9,3.0,472,resnet50
1.2,0.5,473,resnet50
8.2,3.6,474,resnet50
0.2,0.1,475,resnet50
3.7,1.6,476,resnet50
12.6,5.5,477,resnet50
8.5,3.5,478,resnet50
9.4,3.9,479,resnet50
11.2,4.7,480,resnet50
5.3,2.2,481,resnet50
8.3,3.5,486,resnet50
7.3,3.0,487,resnet50
6.0,2.5,494,resnet50
4.0,1.7,495,resnet50
22.9,9.5,520,resnet50
33.1,13.8,521,resnet50
15.2,6.3,532,resnet50
7.6,3.2,533,resnet50
12.0,5.0,536,resnet50
20.9,8.7,537,resnet50
7.5,3.1,546,resnet50
13.7,5.7,547,resnet50
22.8,9.5,556,resnet50
20.0,8.3,557,resnet50
0.1,0.1,590,resnet50
19.2,8.0,591,resnet50
0.7,0.3,592,resnet50
4.1,1.7,593,resnet50
12.0,5.0,594,resnet50
3.1,1.3,595,resnet50
1.6,0.7,596,resnet50
0.9,0.4,597,resnet50
4.6,2.0,600,resnet50
9.7,4.2,605,resnet50
3.8,1.6,617,resnet50
19.8,8.6,627,resnet50
20.3,8.8,631,resnet50
14.2,6.2,638,resnet50
4.4,1.9,639,resnet50
8.3,3.6,640,resnet50
26.5,11.5,645,resnet50
8.9,3.9,654,resnet50
19.6,8.5,658,resnet50
11.0,4.8,663,resnet50
11.4,4.9,664,resnet50
1.0,0.4,678,resnet50
19.6,8.5,683,resnet50
3.8,2.2,696,resnet50
4.1,2.4,707,resnet50
2.4,1.4,711,resnet50
2.9,1.7,712,resnet50
0.6,0.3,102,resnet50
0.6,0.3,103,resnet50
0.3,0.1,104,resnet50
1.7,0.7,105,resnet50
2.4,1.1,106,resnet50
2.5,1.1,107,resnet50
0.1,0.0,108,resnet50
3.4,1.5,109,resnet50
0.8,0.3,110,resnet50
4.7,2.0,111,resnet50
2.9,1.3,112,resnet50
4.4,1.9,113,resnet50
2.1,0.9,114,resnet50
6.1,2.7,115,resnet50
2.3,1.0,116,resnet50
7.8,3.4,117,resnet50
3.1,1.4,118,resnet50
5.4,2.4,119,resnet50
2.7,1.2,120,resnet50
5.9,2.6,121,resnet50
1.9,0.8,122,resnet50
0.6,0.2,123,resnet50
0.7,0.3,124,resnet50
2.5,1.1,125,resnet50
1.2,0.5,126,resnet50
3.6,1.6,127,resnet50
2.3,1.0,128,resnet50
5.1,2.2,129,resnet50
2.1,0.9,130,resnet50
7.2,3.1,131,resnet50
1.1,0.5,132,resnet50
6.2,2.7,133,resnet50
0.6,0.3,134,resnet50
5.0,2.2,135,resnet50
0.5,0.2,136,resnet50
2.6,1.1,137,resnet50
1.6,0.7,138,resnet50
4.9,2.1,139,resnet50
1.5,0.6,140,resnet50
2.5,1.1,141,resnet50
1.3,0.6,142,resnet50
4.1,1.8,143,resnet50
4.7,2.0,144,resnet50
0.2,0.1,145,resnet50
1.2,0.5,146,resnet50
1.1,0.5,147,resnet50
0.1,0.1,148,resnet50
2.4,1.1,149,resnet50
0.6,0.3,150,resnet50
1.2,0.5,151,resnet50
6.0,2.6,343,resnet50
10.1,4.4,344,resnet50
10.8,4.7,345,resnet50
9.1,4.0,346,resnet50
8.2,3.6,347,resnet50
9.0,3.9,348,resnet50
8.6,3.8,349,resnet50
8.3,3.6,350,resnet50
7.5,3.3,351,resnet50
8.4,3.6,352,resnet50
11.5,5.0,353,resnet50
4.2,1.8,354,resnet50
10.9,4.7,355,resnet50
4.0,1.8,356,resnet50
13.5,5.9,357,resnet50
3.4,1.5,358,resnet50
10.5,4.5,359,resnet50
0.6,0.2,360,resnet50
7.4,3.2,361,resnet50
1.2,0.5,362,resnet50
9.0,3.9,363,resnet50
2.1,0.9,364,resnet50
9.8,4.2,365,resnet50
1.0,0.4,366,resnet50
9.5,4.1,367,resnet50
4.1,1.8,368,resnet50
8.5,3.7,369,resnet50
2.7,1.2,370,resnet50
9.4,4.1,371,resnet50
4.9,2.1,372,resnet50
11.6,5.0,373,resnet50
3.7,1.6,374,resnet50
12.9,5.6,375,resnet50
4.8,2.1,376,resnet50
10.4,4.5,377,resnet50
2.7,1.2,378,resnet50
12.1,5.2,379,resnet50
1.7,0.8,380,resnet50
10.5,4.6,381,resnet50
3.7,1.6,382,resnet50
12.8,5.6,383,resnet50
2.6,1.1,384,resnet50
12.6,5.5,385,resnet50
2.1,0.9,386,resnet50
11.0,4.8,387,resnet50
2.9,1.3,388,resnet50
12.3,5.3,389,resnet50
1.4,0.6,390,resnet50
14.1,6.1,391,resnet50
2.5,1.1,392,resnet50
12.6,5.5,393,resnet50
32.0,13.3,498,resnet50
35.6,14.8,499,resnet50
3.8,1.6,502,resnet50
22.1,9.2,503,resnet50
18.9,7.9,508,resnet50
37.2,15.5,509,resnet50
32.0,13.3,510,resnet50
77.3,32.2,511,resnet50
12.8,5.3,528,resnet50
8.0,3.3,529,resnet50
12.3,5.1,530,resnet50
46.8,19.5,531,resnet50
23.0,9.6,540,resnet50
73.2,30.5,541,resnet50
15.3,6.4,550,resnet50
13.9,5.8,551,resnet50
3.8,1.6,568,resnet50
20.6,8.6,569,resnet50
6.7,2.8,574,resnet50
21.4,8.9,575,resnet50
19.4,8.1,580,resnet50
12.3,5.1,581,resnet50
30.4,12.7,582,resnet50
26.0,10.8,583,resnet50
6.5,2.7,586,resnet50
50.5,21.0,587,resnet50
18.1,7.6,588,resnet50
8.3,3.5,589,resnet50
1.5,0.7,602,resnet50
17.2,7.5,604,resnet50
1.6,0.7,612,resnet50
2.8,1.2,615,resnet50
5.4,2.4,621,resnet50
9.1,4.0,629,resnet50
7.0,3.1,635,resnet50
10.2,4.4,644,resnet50
1.0,0.4,653,resnet50
7.9,3.4,655,resnet50
24.8,10.8,656,resnet50
1.8,0.8,661,resnet50
10.8,4.7,666,resnet50
12.1,5.2,669,resnet50
5.7,2.5,670,resnet50
9.8,4.2,687,resnet50
8.1,4.6,695,resnet50
10.4,5.9,701,resnet50
5.8,3.3,709,resnet50
4.1,2.4,710,resnet50
2.7,1.2,202,resnet50
2.7,1.2,203,resnet50
2.5,1.1,204,resnet50
2.5,1.1,205,resnet50
1.7,0.7,206,resnet50
3.1,1.4,207,resnet50
3.0,1.3,208,resnet50
2.3,1.0,209,resnet50
3.4,1.5,210,resnet50
2.1,0.9,211,resnet50
1.9,0.8,212,resnet50
2.7,1.2,213,resnet50
3.4,1.5,214,resnet50
4.9,2.1,215,resnet50
3.5,1.5,216,resnet50
3.7,1.6,217,resnet50
0.2,0.1,218,resnet50
3.3,1.4,219,resnet50
2.1,0.9,220,resnet50
6.1,2.7,221,resnet50
3.1,1.3,222,resnet50
5.2,2.2,223,resnet50
0.4,0.2,224,resnet50
3.6,1.5,225,resnet50
1.1,0.5,226,resnet50
2.7,1.2,227,resnet50
0.3,0.1,228,resnet50
5.0,2.2,229,resnet50
2.1,0.9,230,resnet50
1.1,0.5,231,resnet50
2.0,0.9,232,resnet50
3.4,1.5,233,resnet50
1.8,0.8,234,resnet50
0.8,0.4,235,resnet50
1.5,0.7,236,resnet50
1.0,0.4,237,resnet50
1.3,0.6,238,resnet50
0.9,0.4,239,resnet50
1.0,0.5,240,resnet50
0.1,0.0,241,resnet50
0.8,0.3,242,resnet50
6.3,2.8,243,resnet50
2.8,1.2,244,resnet50
26.1,11.3,245,resnet50
1.7,0.7,246,resnet50
25.7,11.2,247,resnet50
0.5,0.2,248,resnet50
22.7,9.9,249,resnet50
0.0,0.0,250,resnet50
20.9,9.1,251,resnet50
2.4,1.1,252,resnet50
9.9,4.3,304,resnet50
10.0,4.3,305,resnet50
11.5,5.0,306,resnet50
10.3,4.5,307,resnet50
10.3,4.5,308,resnet50
9.4,4.1,309,resnet50
9.3,4.0,310,resnet50
9.9,4.3,311,resnet50
9.8,4.3,312,resnet50
11.8,5.1,313,resnet50
9.9,4.3,314,resnet50
11.5,5.0,315,resnet50
10.7,4.6,316,resnet50
11.3,4.9,317,resnet50
11.5,5.0,318,resnet50
12.2,5.3,319,resnet50
12.8,5.6,320,resnet50
14.8,6.4,321,resnet50
13.5,5.9,322,resnet50
14.1,6.1,323,resnet50
10.0,4.3,324,resnet50
15.2,6.6,325,resnet50
11.1,4.8,326,resnet50
13.7,6.0,327,resnet50
11.9,5.2,328,resnet50
15.8,6.9,329,resnet50
9.8,4.2,330,resnet50
16.8,7.3,331,resnet50
11.1,4.8,332,resnet50
14.7,6.4,333,resnet50
9.3,4.0,334,resnet50
15.6,6.8,335,resnet50
10.9,4.8,336,resnet50
16.5,7.2,337,resnet50
10.0,4.4,338,resnet50
12.1,5.3,339,resnet50
11.3,4.9,340,resnet50
12.3,5.4,341,resnet50
12.6,5.5,342,resnet50
11.0,4.6,488,resnet50
19.4,8.1,489,resnet50
17.5,7.3,490,resnet50
35.6,14.8,491,resnet50
15.3,6.4,514,resnet50
28.9,12.0,515,resnet50
6.9,2.9,518,resnet50
27.2,11.3,519,resnet50
8.4,3.5,522,resnet50
32.9,13.7,523,resnet50
0.0,0.0,526,resnet50
0.6,0.3,527,resnet50
13.3,5.6,534,resnet50
37.2,15.5,535,resnet50
8.7,3.6,542,resnet50
3.0,1.2,543,resnet50
0.8,0.3,544,resnet50
16.6,6.9,545,resnet50
13.4,5.6,552,resnet50
30.9,12.9,553,resnet50
7.5,3.1,558,resnet50
33.6,14.0,559,resnet50
8.6,3.6,584,resnet50
15.2,6.4,585,resnet50
3.3,1.4,598,resnet50
10.5,4.6,599,resnet50
12.0,5.2,601,resnet50
14.0,6.1,603,resnet50
13.0,5.6,610,resnet50
11.0,4.8,616,resnet50
4.9,2.1,622,resnet50
11.6,5.0,624,resnet50
3.3,1.4,626,resnet50
23.9,10.4,634,resnet50
20.5,8.9,641,resnet50
23.1,10.0,643,resnet50
17.6,7.7,647,resnet50
21.0,9.1,649,resnet50
11.4,5.0,650,resnet50
26.9,11.7,659,resnet50
16.2,7.0,671,resnet50
26.3,11.5,680,resnet50
23.5,10.2,682,resnet50
24.6,10.7,684,resnet50
7.2,4.1,702,resnet50
9.3,5.3,714,resnet50
6.3,3.6,716,resnet50
9.7,5.5,717,resnet50
21.2,9.2,0,resnet50
17.6,7.7,1,resnet50
17.8,7.7,2,resnet50
18.9,8.2,3,resnet50
21.4,9.3,4,resnet50
21.7,9.4,5,resnet50
19.7,8.5,6,resnet50
21.2,9.2,7,resnet50
18.2,7.9,8,resnet50
17.8,7.7,9,resnet50
17.3,7.5,10,resnet50
19.2,8.3,11,resnet50
19.9,8.6,12,resnet50
16.7,7.3,13,resnet50
19.3,8.4,14,resnet50
17.3,7.5,15,resnet50
19.8,8.6,16,resnet50
17.3,7.5,17,resnet50
20.2,8.8,18,resnet50
15.5,6.7,19,resnet50
21.0,9.1,20,resnet50
15.1,6.6,21,resnet50
20.4,8.9,22,resnet50
13.4,5.8,23,resnet50
20.7,9.0,24,resnet50
11.8,5.1,25,resnet50
20.9,9.1,26,resnet50
9.2,4.0,27,resnet50
20.8,9.1,28,resnet50
8.4,3.6,29,resnet50
19.7,8.6,30,resnet50
5.7,2.5,31,resnet50
19.9,8.7,32,resnet50
4.7,2.1,33,resnet50
19.9,8.7,34,resnet50
5.2,2.3,35,resnet50
22.2,9.6,36,resnet50
3.0,1.3,37,resnet50
19.5,8.5,38,resnet50
0.6,0.3,39,resnet50
20.9,9.1,40,resnet50
1.6,0.7,41,resnet50
20.3,8.8,42,resnet50
8.8,3.8,43,resnet50
20.5,8.9,44,resnet50
7.8,3.4,45,resnet50
20.6,9.0,46,resnet50
5.3,2.3,47,resnet50
19.2,8.3,48,resnet50
3.5,1.5,49,resnet50
19.0,8.2,50,resnet50
16.9,7.3,253,resnet50
15.5,6.7,254,resnet50
14.0,6.1,255,resnet50
14.6,6.3,256,resnet50
16.6,7.2,257,resnet50
10.8,4.7,258,resnet50
15.2,6.6,259,resnet50
9.1,4.0,260,resnet50
14.6,6.3,261,resnet50
10.7,4.6,262,resnet50
15.6,6.8,263,resnet50
11.2,4.9,264,resnet50
16.2,7.0,265,resnet50
12.0,5.2,266,resnet50
16.5,7.2,267,resnet50
8.7,3.8,268,resnet50
15.6,6.8,269,resnet50
10.4,4.5,270,resnet50
14.6,6.4,271,resnet50
12.0,5.2,272,resnet50
11.0,4.8,273,resnet50
13.3,5.8,274,resnet50
14.4,6.3,275,resnet50
11.3,4.9,276,resnet50
9.4,4.1,277,resnet50
4.9,2.1,278,resnet50
8.5,3.7,279,resnet50
6.1,2.7,280,resnet50
9.1,4.0,281,resnet50
0.9,0.4,282,resnet50
13.9,6.0,283,resnet50
1.8,0.8,284,resnet50
12.3,5.4,285,resnet50
0.2,0.1,286,resnet50
13.7,6.0,287,resnet50
1.4,0.6,288,resnet50
12.3,5.3,289,resnet50
4.9,2.1,290,resnet50
13.7,6.0,291,resnet50
4.3,1.8,292,resnet50
8.2,3.6,293,resnet50
1.3,0.6,294,resnet50
7.9,3.4,295,resnet50
11.5,5.0,296,resnet50
7.2,3.1,297,resnet50
11.8,5.1,298,resnet50
8.7,3.8,299,resnet50
8.6,3.7,300,resnet50
9.1,4.0,301,resnet50
11.0,4.8,302,resnet50
8.6,3.7,303,resnet50
9.1,3.8,492,resnet50
60.8,25.3,493,resnet50
6.8,2.8,512,resnet50
18.2,7.6,513,resnet50
9.5,3.9,516,resnet50
2.7,1.1,517,resnet50
1.6,0.7,524,resnet50
12.7,5.3,525,resnet50
19.5,8.1,554,resnet50
33.6,14.0,555,resnet50
5.3,2.2,560,resnet50
17.7,7.4,561,resnet50
8.3,3.4,564,resnet50
3.4,1.4,565,resnet50
8.4,3.5,572,resnet50
65.1,27.1,573,resnet50
8.3,3.6,608,resnet50
10.8,4.7,613,resnet50
23.3,10.1,620,resnet50
27.5,12.0,623,resnet50
2.4,1.0,636,resnet50
9.8,4.3,660,resnet50
17.7,7.7,665,resnet50
1.4,0.6,667,resnet50
3.8,1.6,672,resnet50
10.2,4.4,675,resnet50
18.7,8.2,679,resnet50
38.3,16.7,685,resnet50
25.1,10.9,690,resnet50
2.2,1.2,692,resnet50
5.7,3.2,693,resnet50
10.0,5.7,694,resnet50
5.9,3.4,697,resnet50
9.0,5.1,699,resnet50
4.8,2.8,700,resnet50
6.6,3.8,705,resnet50
0.5,0.3,706,resnet50
16.2,9.2,713,resnet50
15.6,8.9,718,resnet50
5.3,2.3,152,mobilenet
7.7,3.3,153,mobilenet
4.1,1.8,154,mobilenet
6.8,2.9,155,mobilenet
5.2,2.3,156,mobilenet
5.4,2.4,157,mobilenet
7.7,3.3,158,mobilenet
5.9,2.5,159,mobilenet
3.5,1.5,160,mobilenet
6.3,2.7,161,mobilenet
4.4,1.9,162,mobilenet
6.0,2.6,163,mobilenet
0.0,0.0,164,mobilenet
7.0,3.0,165,mobilenet
1.5,0.7,166,mobilenet
6.1,2.6,167,mobilenet
1.6,0.7,168,mobilenet
6.5,2.8,169,mobilenet
1.3,0.5,170,mobilenet
6.8,3.0,171,mobilenet
4.4,1.9,172,mobilenet
6.0,2.6,173,mobilenet
5.8,2.5,174,mobilenet
5.4,2.3,175,mobilenet
2.8,1.2,176,mobilenet
5.4,2.4,177,mobilenet
0.9,0.4,178,mobilenet
4.7,2.0,179,mobilenet
24.8,10.8,180,mobilenet
5.0,2.2,181,mobilenet
22.1,9.6,182,mobilenet
4.8,2.1,183,mobilenet
31.5,13.7,184,mobilenet
7.4,3.2,185,mobilenet
26.3,11.4,186,mobilenet
4.3,1.9,187,mobilenet
26.3,11.4,188,mobilenet
6.0,2.6,189,mobilenet
25.9,11.3,190,mobilenet
4.1,1.8,191,mobilenet
24.0,10.5,192,mobilenet
2.7,1.2,193,mobilenet
23.6,10.3,194,mobilenet
4.4,1.9,195,mobilenet
31.7,13.8,196,mobilenet
2.2,1.0,197,mobilenet
31.2,13.5,198,mobilenet
1.7,0.7,199,mobilenet
29.4,12.8,200,mobilenet
1.3,0.6,201,mobilenet
3.9,1.7,394,mobilenet
6.5,2.8,395,mobilenet
7.0,3.0,396,mobilenet
5.0,2.2,397,mobilenet
7.7,3.4,398,mobilenet
7.1,3.1,399,mobilenet
5.8,2.5,400,mobilenet
7.6,3.3,401,mobilenet
8.7,3.8,402,mobilenet
8.1,3.5,403,mobilenet
7.5,3.2,404,mobilenet
7.3,3.2,405,mobilenet
5.7,2.5,406,mobilenet
8.9,3.9,407,mobilenet
6.6,2.9,408,mobilenet
8.6,3.7,409,mobilenet
7.1,3.1,410,mobilenet
10.0,4.3,411,mobilenet
8.0,3.5,412,mobilenet
12.6,5.5,413,mobilenet
6.3,2.7,414,mobilenet
9.7,4.2,415,mobilenet
5.9,2.6,416,mobilenet
5.4,2.3,417,mobilenet
1.6,0.7,418,mobilenet
6.7,2.9,419,mobilenet
0.9,0.4,420,mobilenet
9.0,3.9,421,mobilenet
2.7,1.2,422,mobilenet
11.7,5.1,423,mobilenet
1.7,0.7,424,mobilenet
11.4,5.0,425,mobilenet
0.6,0.3,426,mobilenet
10.9,4.7,427,mobilenet
1.6,0.7,428,mobilenet
10.3,4.5,429,mobilenet
2.1,0.9,430,mobilenet
6.9,3.0,431,mobilenet
0.8,0.4,432,mobilenet
2.3,1.0,433,mobilenet
1.1,0.5,434,mobilenet
2.6,1.1,435,mobilenet
0.8,0.3,436,mobilenet
3.3,1.4,437,mobilenet
4.4,1.9,438,mobilenet
4.1,1.8,439,mobilenet
3.4,1.5,440,mobilenet
5.7,2.5,441,mobilenet
4.5,2.0,442,mobilenet
2.9,1.3,443,mobilenet
2.3,1.0,444,mobilenet
6.2,2.6,482,mobilenet
4.0,1.7,483,mobilenet
8.6,3.6,484,mobilenet
0.1,0.0,485,mobilenet
1.4,0.6,496,mobilenet
10.3,4.3,497,mobilenet
7.7,3.2,500,mobilenet
4.3,1.8,501,mobilenet
4.5,1.9,504,mobilenet
10.2,4.2,505,mobilenet
7.3,3.0,506,mobilenet
5.6,2.3,507,mobilenet
15.4,6.4,538,mobilenet
3.6,1.5,539,mobilenet
10.3,4.3,548,mobilenet
16.0,6.7,549,mobilenet
2.2,0.9,562,mobilenet
7.8,3.2,563,mobilenet
2.2,0.9,566,mobilenet
5.9,2.5,567,mobilenet
27.0,11.3,570,mobilenet
38.3,16.0,571,mobilenet
5.2,2.2,576,mobilenet
3.2,1.3,577,mobilenet
0.4,0.2,578,mobilenet
16.5,6.9,579,mobilenet
6.0,2.6,606,mobilenet
11.9,5.2,607,mobilenet
18.3,8.0,609,mobilenet
14.0,6.1,611,mobilenet
7.5,3.3,614,mobilenet
20.4,8.9,618,mobilenet
7.4,3.2,619,mobilenet
13.8,6.0,625,mobilenet
14.2,6.2,628,mobilenet
2.7,1.2,630,mobilenet
9.1,3.9,632,mobilenet
12.6,5.5,633,mobilenet
1.7,0.7,637,mobilenet
14.6,6.4,642,mobilenet
11.7,5.1,646,mobilenet
9.7,4.2,648,mobilenet
4.5,2.0,651,mobilenet
12.8,5.6,652,mobilenet
10.4,4.5,657,mobilenet
7.7,3.3,662,mobilenet
14.1,6.1,668,mobilenet
0.4,0.2,673,mobilenet
6.7,2.9,674,mobilenet
1.8,0.8,676,mobilenet
6.9,3.0,677,mobilenet
4.0,1.7,681,mobilenet
25.1,10.9,686,mobilenet
15.0,6.5,688,mobilenet
18.5,8.1,689,mobilenet
5.0,2.9,691,mobilenet
7.0,4.0,698,mobilenet
7.4,4.2,703,mobilenet
9.2,5.3,704,mobilenet
9.8,5.6,708,mobilenet
6.7,3.8,715,mobilenet
3.8,1.7,51,mobilenet
2.5,1.1,52,mobilenet
1.7,0.7,53,mobilenet
1.3,0.5,54,mobilenet
2.0,0.9,55,mobilenet
1.0,0.4,56,mobilenet
0.9,0.4,57,mobilenet
1.3,0.6,58,mobilenet
0.2,0.1,59,mobilenet
0.1,0.0,60,mobilenet
0.2,0.1,61,mobilenet
3.6,1.5,62,mobilenet
0.2,0.1,63,mobilenet
0.4,0.2,64,mobilenet
1.9,0.8,65,mobilenet
2.9,1.3,66,mobilenet
4.1,1.8,67,mobilenet
2.6,1.1,68,mobilenet
1.1,0.5,69,mobilenet
2.6,1.1,70,mobilenet
0.4,0.2,71,mobilenet
8.6,3.7,72,mobilenet
1.1,0.5,73,mobilenet
9.6,4.2,74,mobilenet
1.8,0.8,75,mobilenet
14.4,6.3,76,mobilenet
2.3,1.0,77,mobilenet
12.8,5.6,78,mobilenet
2.1,0.9,79,mobilenet
12.1,5.3,80,mobilenet
1.6,0.7,81,mobilenet
16.1,7.0,82,mobilenet
0.5,0.2,83,mobilenet
13.5,5.9,84,mobilenet
1.3,0.6,85,mobilenet
14.9,6.5,86,mobilenet
2.8,1.2,87,mobilenet
11.7,5.1,88,mobilenet
1.4,0.6,89,mobilenet
6.7,2.9,90,mobilenet
1.3,0.6,91,mobilenet
11.6,5.0,92,mobilenet
0.1,0.1,93,mobilenet
8.0,3.5,94,mobilenet
0.2,0.1,95,mobilenet
6.4,2.8,96,mobilenet
1.8,0.8,97,mobilenet
6.4,2.8,98,mobilenet
1.3,0.6,99,mobilenet
1.3,0.6,100,mobilenet
0.8,0.4,101,mobilenet
0.2,0.1,445,mobilenet
0.1,0.0,446,mobilenet
1.5,0.7,447,mobilenet
0.8,0.3,448,mobilenet
1.9,0.8,449,mobilenet
0.2,0.1,450,mobilenet
3.4,1.5,451,mobilenet
2.3,1.0,452,mobilenet
1.2,0.5,453,mobilenet
1.5,0.7,454,mobilenet
2.0,0.9,455,mobilenet
4.4,1.9,456,mobilenet
4.2,1.8,457,mobilenet
1.0,0.4,458,mobilenet
3.1,1.3,459,mobilenet
0.1,0.1,460,mobilenet
3.6,1.6,461,mobilenet
1.8,0.8,462,mobilenet
8.2,3.6,463,mobilenet
1.9,0.8,464,mobilenet
11.9,5.2,465,mobilenet
1.0,0.4,466,mobilenet
15.1,6.6,467,mobilenet
0.5,0.2,468,mobilenet
15.8,6.9,469,mobilenet
0.4,0.2,470,mobilenet
15.5,6.7,471,mobilenet
0.7,0.3,472,mobilenet
13.7,6.0,473,mobilenet
1.8,0.8,474,mobilenet
16.3,7.1,475,mobilenet
0.9,0.4,476,mobilenet
4.7,2.0,477,mobilenet
9.4,3.9,478,mobilenet
3.5,1.5,479,mobilenet
1.4,0.6,480,mobilenet
1.5,0.6,481,mobilenet
14.0,5.8,486,mobilenet
0.9,0.4,487,mobilenet
1.6,0.7,494,mobilenet
1.9,0.8,495,mobilenet
28.2,11.7,520,mobilenet
19.5,8.1,521,mobilenet
20.6,8.6,532,mobilenet
10.2,4.2,533,mobilenet
7.0,2.9,536,mobilenet
13.9,5.8,537,mobilenet
7.1,3.0,546,mobilenet
1.5,0.6,547,mobilenet
17.3,7.2,556,mobilenet
30.0,12.5,557,mobilenet
2.8,1.2,590,mobilenet
0.7,0.3,591,mobilenet
5.6,2.3,592,mobilenet
1.9,0.8,593,mobilenet
9.3,3.9,594,mobilenet
6.4,2.7,595,mobilenet
3.6,1.6,596,mobilenet
1.9,0.8,597,mobilenet
3.1,1.4,600,mobilenet
4.9,2.1,605,mobilenet
7.1,3.1,617,mobilenet
10.0,4.4,627,mobilenet
13.2,5.7,631,mobilenet
3.2,1.4,638,mobilenet
4.2,1.8,639,mobilenet
1.0,0.5,640,mobilenet
11.9,5.2,645,mobilenet
13.1,5.7,654,mobilenet
11.0,4.8,658,mobilenet
5.0,2.2,663,mobilenet
6.6,2.9,664,mobilenet
4.0,1.7,678,mobilenet
0.3,0.1,683,mobilenet
6.6,3.8,696,mobilenet
8.3,4.8,707,mobilenet
1.7,1.0,711,mobilenet
0.9,0.5,712,mobilenet
2.9,1.3,102,mobilenet
4.9,2.1,103,mobilenet
4.1,1.8,104,mobilenet
5.5,2.4,105,mobilenet
6.2,2.7,106,mobilenet
5.5,2.4,107,mobilenet
4.4,1.9,108,mobilenet
6.8,3.0,109,mobilenet
4.3,1.9,110,mobilenet
8.0,3.5,111,mobilenet
5.1,2.2,112,mobilenet
8.7,3.8,113,mobilenet
4.5,2.0,114,mobilenet
10.4,4.5,115,mobilenet
5.1,2.2,116,mobilenet
11.6,5.1,117,mobilenet
6.4,2.8,118,mobilenet
10.6,4.6,119,mobilenet
6.1,2.7,120,mobilenet
9.9,4.3,121,mobilenet
5.3,2.3,122,mobilenet
5.0,2.2,123,mobilenet
4.8,2.1,124,mobilenet
5.9,2.6,125,mobilenet
4.1,1.8,126,mobilenet
7.7,3.4,127,mobilenet
4.9,2.2,128,mobilenet
9.9,4.3,129,mobilenet
5.0,2.2,130,mobilenet
8.7,3.8,131,mobilenet
5.2,2.3,132,mobilenet
10.4,4.5,133,mobilenet
5.3,2.3,134,mobilenet
12.1,5.2,135,mobilenet
4.1,1.8,136,mobilenet
9.9,4.3,137,mobilenet
5.6,2.4,138,mobilenet
4.9,2.1,139,mobilenet
5.2,2.2,140,mobilenet
6.1,2.7,141,mobilenet
4.6,2.0,142,mobilenet
8.6,3.7,143,mobilenet
10.8,4.7,144,mobilenet
4.0,1.8,145,mobilenet
11.1,4.8,146,mobilenet
5.1,2.2,147,mobilenet
10.2,4.5,148,mobilenet
5.6,2.4,149,mobilenet
9.8,4.2,150,mobilenet
5.7,2.5,151,mobilenet
4.4,1.9,343,mobilenet
8.1,3.5,344,mobilenet
9.2,4.0,345,mobilenet
8.9,3.9,346,mobilenet
6.9,3.0,347,mobilenet
8.6,3.8,348,mobilenet
6.6,2.9,349,mobilenet
8.9,3.9,350,mobilenet
5.6,2.4,351,mobilenet
8.9,3.9,352,mobilenet
10.4,4.5,353,mobilenet
6.5,2.8,354,mobilenet
9.2,4.0,355,mobilenet
7.4,3.2,356,mobilenet
10.6,4.6,357,mobilenet
7.8,3.4,358,mobilenet
8.3,3.6,359,mobilenet
5.4,2.4,360,mobilenet
5.5,2.4,361,mobilenet
6.3,2.7,362,mobilenet
7.1,3.1,363,mobilenet
6.4,2.8,364,mobilenet
8.4,3.7,365,mobilenet
5.7,2.5,366,mobilenet
8.8,3.8,367,mobilenet
3.5,1.5,368,mobilenet
6.7,2.9,369,mobilenet
2.7,1.2,370,mobilenet
7.0,3.1,371,mobilenet
3.7,1.6,372,mobilenet
9.4,4.1,373,mobilenet
1.4,0.6,374,mobilenet
9.3,4.1,375,mobilenet
3.6,1.5,376,mobilenet
8.8,3.8,377,mobilenet
0.8,0.3,378,mobilenet
10.8,4.7,379,mobilenet
0.4,0.2,380,mobilenet
8.8,3.8,381,mobilenet
2.4,1.0,382,mobilenet
10.8,4.7,383,mobilenet
1.2,0.5,384,mobilenet
10.3,4.5,385,mobilenet
6.6,2.9,386,mobilenet
8.6,3.8,387,mobilenet
5.0,2.2,388,mobilenet
10.7,4.6,389,mobilenet
3.4,1.5,390,mobilenet
11.6,5.0,391,mobilenet
5.8,2.5,392,mobilenet
10.3,4.5,393,mobilenet
32.9,13.7,498,mobilenet
29.1,12.1,499,mobilenet
11.8,4.9,502,mobilenet
6.7,2.8,503,mobilenet
19.6,8.2,508,mobilenet
22.3,9.3,509,mobilenet
27.3,11.4,510,mobilenet
28.5,11.9,511,mobilenet
19.3,8.0,528,mobilenet
19.5,8.1,529,mobilenet
4.0,1.7,530,mobilenet
1.6,0.7,531,mobilenet
8.0,3.3,540,mobilenet
20.8,8.7,541,mobilenet
19.9,8.3,550,mobilenet
22.4,9.3,551,mobilenet
5.6,2.3,568,mobilenet
1.2,0.5,569,mobilenet
13.3,5.5,574,mobilenet
23.4,9.8,575,mobilenet
14.0,5.9,580,mobilenet
5.8,2.4,581,mobilenet
21.4,8.9,582,mobilenet
31.0,12.9,583,mobilenet
4.8,2.0,586,mobilenet
2.6,1.1,587,mobilenet
26.4,11.0,588,mobilenet
22.1,9.2,589,mobilenet
8.8,3.8,602,mobilenet
6.1,2.6,604,mobilenet
15.9,6.9,612,mobilenet
2.2,1.0,615,mobilenet
4.1,1.8,621,mobilenet
3.8,1.7,629,mobilenet
11.1,4.8,635,mobilenet
15.4,6.7,644,mobilenet
7.1,3.1,653,mobilenet
14.4,6.3,655,mobilenet
8.9,3.9,656,mobilenet
2.2,1.0,661,mobilenet
2.5,1.1,666,mobilenet
13.6,5.9,669,mobilenet
8.2,3.6,670,mobilenet
9.7,4.2,687,mobilenet
7.6,4.3,695,mobilenet
6.1,3.5,701,mobilenet
0.1,0.0,709,mobilenet
1.3,0.8,710,mobilenet
1.3,0.6,0,mobilenet
5.6,2.5,1,mobilenet
3.0,1.3,2,mobilenet
5.7,2.5,3,mobilenet
3.6,1.6,4,mobilenet
2.4,1.1,5,mobilenet
2.9,1.2,6,mobilenet
2.2,1.0,7,mobilenet
4.0,1.7,8,mobilenet
5.4,2.4,9,mobilenet
4.2,1.8,10,mobilenet
4.0,1.7,11,mobilenet
2.1,0.9,12,mobilenet
4.8,2.1,13,mobilenet
3.1,1.3,14,mobilenet
3.6,1.6,15,mobilenet
3.8,1.6,16,mobilenet
1.5,0.7,17,mobilenet
2.3,1.0,18,mobilenet
3.5,1.5,19,mobilenet
1.5,0.7,20,mobilenet
3.2,1.4,21,mobilenet
1.6,0.7,22,mobilenet
4.6,2.0,23,mobilenet
1.7,0.7,24,mobilenet
3.9,1.7,25,mobilenet
1.5,0.6,26,mobilenet
4.8,2.1,27,mobilenet
3.0,1.3,28,mobilenet
3.7,1.6,29,mobilenet
3.5,1.5,30,mobilenet
6.6,2.9,31,mobilenet
2.2,0.9,32,mobilenet
4.0,1.7,33,mobilenet
2.9,1.3,34,mobilenet
3.3,1.4,35,mobilenet
1.7,0.8,36,mobilenet
5.0,2.2,37,mobilenet
4.3,1.9,38,mobilenet
5.5,2.4,39,mobilenet
3.2,1.4,40,mobilenet
5.1,2.2,41,mobilenet
2.8,1.2,42,mobilenet
2.9,1.2,43,mobilenet
1.6,0.7,44,mobilenet
3.8,1.7,45,mobilenet
1.5,0.7,46,mobilenet
3.7,1.6,47,mobilenet
3.0,1.3,48,mobilenet
1.1,0.5,49,mobilenet
4.4,1.9,50,mobilenet
2.0,0.9,253,mobilenet
2.7,1.2,254,mobilenet
0.7,0.3,255,mobilenet
1.6,0.7,256,mobilenet
3.0,1.3,257,mobilenet
2.1,0.9,258,mobilenet
3.3,1.4,259,mobilenet
1.1,0.5,260,mobilenet
1.7,0.8,261,mobilenet
1.4,0.6,262,mobilenet
3.2,1.4,263,mobilenet
1.2,0.5,264,mobilenet
2.3,1.0,265,mobilenet
3.2,1.4,266,mobilenet
2.8,1.2,267,mobilenet
1.7,0.7,268,mobilenet
1.6,0.7,269,mobilenet
2.8,1.2,270,mobilenet
1.5,0.7,271,mobilenet
3.6,1.6,272,mobilenet
1.2,0.5,273,mobilenet
5.2,2.2,274,mobilenet
1.8,0.8,275,mobilenet
5.1,2.2,276,mobilenet
0.7,0.3,277,mobilenet
0.0,0.0,278,mobilenet
0.1,0.0,279,mobilenet
0.3,0.2,280,mobilenet
0.9,0.4,281,mobilenet
3.0,1.3,282,mobilenet
0.6,0.2,283,mobilenet
3.1,1.3,284,mobilenet
0.8,0.4,285,mobilenet
4.3,1.9,286,mobilenet
1.5,0.6,287,mobilenet
0.9,0.4,288,mobilenet
0.5,0.2,289,mobilenet
5.8,2.5,290,mobilenet
1.2,0.5,291,mobilenet
5.8,2.5,292,mobilenet
0.4,0.2,293,mobilenet
2.7,1.2,294,mobilenet
0.2,0.1,295,mobilenet
6.7,2.9,296,mobilenet
1.1,0.5,297,mobilenet
6.2,2.7,298,mobilenet
1.0,0.4,299,mobilenet
5.5,2.4,300,mobilenet
0.2,0.1,301,mobilenet
5.5,2.4,302,mobilenet
0.2,0.1,303,mobilenet
2.7,1.1,492,mobilenet
11.0,4.6,493,mobilenet
4.8,2.0,512,mobilenet
0.2,0.1,513,mobilenet
4.0,1.7,516,mobilenet
3.6,1.5,517,mobilenet
5.5,2.3,524,mobilenet
14.0,5.9,525,mobilenet
4.1,1.7,554,mobilenet
9.3,3.9,555,mobilenet
10.6,4.4,560,mobilenet
3.9,1.6,561,mobilenet
3.9,1.6,564,mobilenet
7.0,2.9,565,mobilenet
14.5,6.0,572,mobilenet
30.8,12.8,573,mobilenet
5.2,2.2,608,mobilenet
4.4,1.9,613,mobilenet
0.3,0.1,620,mobilenet
10.0,4.3,623,mobilenet
2.2,1.0,636,mobilenet
6.1,2.7,660,mobilenet
4.0,1.7,665,mobilenet
4.7,2.1,667,mobilenet
5.1,2.2,672,mobilenet
3.8,1.7,675,mobilenet
3.5,1.5,679,mobilenet
3.0,1.3,685,mobilenet
7.0,3.0,690,mobilenet
9.1,5.2,692,mobilenet
9.8,5.6,693,mobilenet
17.7,10.1,694,mobilenet
10.6,6.1,697,mobilenet
14.1,8.1,699,mobilenet
9.4,5.4,700,mobilenet
11.4,6.5,705,mobilenet
8.5,4.9,706,mobilenet
14.6,8.3,713,mobilenet
14.6,8.4,718,mobilenet
20.7,9.0,202,mobilenet
17.6,7.6,203,mobilenet
18.8,8.2,204,mobilenet
19.0,8.3,205,mobilenet
19.2,8.4,206,mobilenet
19.3,8.4,207,mobilenet
19.1,8.3,208,mobilenet
20.4,8.9,209,mobilenet
20.9,9.1,210,mobilenet
18.9,8.2,211,mobilenet
19.9,8.6,212,mobilenet
19.3,8.4,213,mobilenet
17.9,7.8,214,mobilenet
16.8,7.3,215,mobilenet
17.9,7.8,216,mobilenet
18.4,8.0,217,mobilenet
20.4,8.9,218,mobilenet
17.6,7.7,219,mobilenet
19.0,8.3,220,mobilenet
15.9,6.9,221,mobilenet
18.8,8.2,222,mobilenet
12.7,5.5,223,mobilenet
21.3,9.3,224,mobilenet
12.9,5.6,225,mobilenet
21.6,9.4,226,mobilenet
14.8,6.4,227,mobilenet
21.8,9.5,228,mobilenet
14.8,6.4,229,mobilenet
20.4,8.8,230,mobilenet
17.0,7.4,231,mobilenet
19.0,8.3,232,mobilenet
20.4,8.9,233,mobilenet
21.3,9.2,234,mobilenet
16.9,7.3,235,mobilenet
21.9,9.5,236,mobilenet
13.9,6.0,237,mobilenet
20.6,9.0,238,mobilenet
13.3,5.8,239,mobilenet
23.9,10.4,240,mobilenet
12.9,5.6,241,mobilenet
24.2,10.5,242,mobilenet
18.6,8.1,243,mobilenet
20.3,8.8,244,mobilenet
39.0,17.0,245,mobilenet
22.3,9.7,246,mobilenet
39.5,17.2,247,mobilenet
24.1,10.5,248,mobilenet
37.4,16.3,249,mobilenet
23.9,10.4,250,mobilenet
36.8,16.0,251,mobilenet
18.7,8.1,252,mobilenet
5.3,2.3,304,mobilenet
5.2,2.2,305,mobilenet
3.6,1.6,306,mobilenet
7.1,3.1,307,mobilenet
4.5,2.0,308,mobilenet
9.5,4.1,309,mobilenet
6.5,2.8,310,mobilenet
6.7,2.9,311,mobilenet
5.2,2.3,312,mobilenet
4.6,2.0,313,mobilenet
6.5,2.8,314,mobilenet
4.2,1.8,315,mobilenet
2.3,1.0,316,mobilenet
4.6,2.0,317,mobilenet
3.4,1.5,318,mobilenet
4.0,1.7,319,mobilenet
1.5,0.6,320,mobilenet
0.0,0.0,321,mobilenet
1.4,0.6,322,mobilenet
2.4,1.0,323,mobilenet
4.9,2.1,324,mobilenet
0.1,0.0,325,mobilenet
2.8,1.2,326,mobilenet
0.8,0.4,327,mobilenet
4.9,2.1,328,mobilenet
1.4,0.6,329,mobilenet
4.7,2.1,330,mobilenet
2.4,1.1,331,mobilenet
4.7,2.0,332,mobilenet
0.3,0.1,333,mobilenet
8.2,3.6,334,mobilenet
0.5,0.2,335,mobilenet
4.6,2.0,336,mobilenet
1.0,0.4,337,mobilenet
4.5,2.0,338,mobilenet
0.2,0.1,339,mobilenet
3.4,1.5,340,mobilenet
1.1,0.5,341,mobilenet
3.1,1.3,342,mobilenet
1.3,0.5,488,mobilenet
7.6,3.2,489,mobilenet
4.8,2.0,490,mobilenet
5.5,2.3,491,mobilenet
5.0,2.1,514,mobilenet
7.1,3.0,515,mobilenet
3.5,1.4,518,mobilenet
2.2,0.9,519,mobilenet
3.6,1.5,522,mobilenet
7.8,3.2,523,mobilenet
5.3,2.2,526,mobilenet
7.5,3.1,527,mobilenet
4.2,1.7,534,mobilenet
7.4,3.1,535,mobilenet
16.5,6.9,542,mobilenet
18.1,7.5,543,mobilenet
18.0,7.5,544,mobilenet
7.7,3.2,545,mobilenet
9.9,4.1,552,mobilenet
6.2,2.6,553,mobilenet
0.9,0.4,558,mobilenet
3.7,1.5,559,mobilenet
6.7,2.8,584,mobilenet
2.5,1.0,585,mobilenet
17.1,7.4,598,mobilenet
30.4,13.2,599,mobilenet
20.1,8.8,601,mobilenet
28.0,12.2,603,mobilenet
25.8,11.2,610,mobilenet
14.2,6.2,616,mobilenet
50.4,21.9,622,mobilenet
43.8,19.1,624,mobilenet
28.8,12.5,626,mobilenet
13.4,5.8,634,mobilenet
6.6,2.9,641,mobilenet
11.5,5.0,643,mobilenet
2.4,1.1,647,mobilenet
19.0,8.2,649,mobilenet
5.7,2.5,650,mobilenet
2.7,1.2,659,mobilenet
11.4,4.9,671,mobilenet
0.9,0.4,680,mobilenet
1.5,0.7,682,mobilenet
0.1,0.0,684,mobilenet
6.1,3.5,702,mobilenet
8.5,4.9,714,mobilenet
4.0,2.3,716,mobilenet
12.1,6.9,717,mobilenet


==> csv_results/039_summary/params_summary.csv <==
index,model,weightdecaymean,learningratemean,weightdecaymin,learningratemin,weightdecaymax,learningratemax,weightdecaystd,learningratestd,batchsizemedian,texmodel,weightdecayexp,learningrateexp,weightdecayuncertainty,learningrateuncertainty
0,mobilenet_v2,1.00,3.54,0.00,2.39,2.03,4.97,1.01,1.13,8,\mobilenet,e-2,e-3,101,1130
1,resnet18,2.59,3.41,1.46,2.80,3.18,4.30,0.69,0.57,8,\resneta,e-2,e-3,69,570
2,resnet50,1.79,3.38,0.00,1.92,5.93,4.13,2.44,0.88,8,\resnetb,e-2,e-3,244,880


==> csv_results/039_summary/summary.csv <==
model,maeW,mae,stdW,std,rmseW,rmse,texmodel,uncertainty,uncertaintyW
mobilenet,7.8,3.4,7.5,3.3,10.9,4.7,\mobilenet,32,75
resnet18,7.3,3.2,6.5,2.8,9.8,4.2,\resneta,27,65
resnet50,10.5,4.5,9.8,4.2,14.3,6.2,\resnetb,41,97
svrmstd,9.0,4.0,8.4,3.8,12.3,5.5,\svrmstd,37,84
svrpt,10.6,4.6,9.9,4.2,14.5,6.2,\svrpt,42,99


==> csv_results/039_summary/summary_by_subset.csv <==
subset,maeW,mae,stdW,std,rmseW,rmse,samplecnt,texsubset,uncertainty,uncertaintyW
indoor,7.1,3.1,6.6,2.8,9.7,4.1,596,\indoor,28,66
outdoor,8.1,3.6,6.2,2.7,10.1,4.5,123,\outdoor,27,62
high,6.9,3.0,6.2,2.7,9.3,4.0,646,\high,27,62
low,10.3,4.5,8.0,3.3,13.0,5.5,73,\low,33,80
typet,6.2,2.7,6.0,2.6,8.6,3.7,478,\typet,26,60
typee,4.5,2.6,3.2,1.8,5.5,3.1,28,\typee,18,32
typeh,11.0,4.6,7.5,3.1,13.3,5.5,118,\typeh,31,75

==> csv_results/041_check_generalization/cv_mean_std_test_errors_0.csv <==
id,peak_power,predicted_power,source,excitation_class,source_key,relative_error
478,193.361,205.0907456331641,h,low,h_low,0.048873940138183754
479,193.361,216.3011635033212,h,high,h_high,0.09558401459717167
480,181.18200000000002,182.39959006337082,h,low,h_low,0.005073291930711695
481,181.18200000000002,191.13662961453187,h,high,h_high,0.04147762339388272
482,117.557,17.854309916721164,h,low,h_low,-0.41542787534699516
483,117.557,17.600806179220413,h,high,h_high,-0.416484140919915
484,218.31,222.76926452348283,h,low,h_low,0.018580268847845124
485,218.31,243.18100183711186,h,high,h_high,0.10362917432129942
486,203.761,199.55972180669986,h,low,h_low,-0.017505325805417252
487,203.761,226.1959825096032,h,high,h_high,0.09347909379001335
488,124.82700000000001,32.229364114637065,h,low,h_low,-0.38582348285567897
489,124.82700000000001,32.140806164396245,h,high,h_high,-0.38619247431501574
490,208.2,229.7843141401857,h,low,h_low,0.0899346422507738
491,208.2,239.4834139289426,h,high,h_high,0.13034755803726092
492,159.733,149.7171882896188,h,low,h_low,-0.041732548793255005
493,159.733,102.62307877377395,h,high,h_high,-0.2379580051092752
494,148.885,118.90959755180792,h,low,h_low,-0.1248975102008003
495,148.885,81.86444077937816,h,high,h_high,-0.2792523300859243
496,181.588,192.4208527708678,h,low,h_low,0.04513688654528257
497,181.588,184.6695157885543,h,high,h_high,0.012839649118976245
498,163.006,128.58484476016378,h,low,h_low,-0.14342148016598427
499,163.006,108.56107118031208,h,high,h_high,-0.22685387008203298
500,131.836,67.82648896579126,h,low,h_low,-0.2667062959758698
501,131.836,46.18157825092497,h,high,h_high,-0.3568934239544793
502,156.127,141.42074176819088,h,low,h_low,-0.061276075965871375
503,156.127,100.5561567567892,h,high,h_high,-0.23154518018004502
504,179.50799999999904,185.2162801066232,h,low,h_low,0.023784500444267328
505,179.50799999999904,163.10287649057003,h,high,h_high,-0.06835468128928758
506,127.546,45.72943555695851,h,low,h_low,-0.34090235184600626
507,127.546,37.578901671669506,h,high,h_high,-0.3748629097013771
508,152.937,123.63427704132563,h,low,h_low,-0.12209467899447658
509,152.937,88.40476043353,h,high,h_high,-0.2688843315269584
510,133.714,50.05342203144834,h,low,h_low,-0.3485857415356319
511,133.714,49.91480618232174,h,high,h_high,-0.34916330757365943
512,147.237,95.3520160900295,h,low,h_low,-0.2161874329582104
513,147.237,77.90733350904742,h,high,h_high,-0.2888736103789691
514,214.449,219.3476693230333,h,low,h_low,0.02041112217930537
515,214.449,238.36075897499904,h,high,h_high,0.09963232906249596
516,175.905,182.07021372822942,h,low,h_low,0.02568839053428924
517,175.905,137.01143966982795,h,high,h_high,-0.16205650137571687
518,181.109,190.84100222192058,h,low,h_low,0.04055000925800236
519,181.109,153.14793432387415,h,high,h_high,-0.11650444031719107
520,184.824,199.7550937326448,h,low,h_low,0.06221289055268665
521,184.824,165.01427649858582,h,high,h_high,-0.08254051458922582
522,180.726,190.6059944960573,h,low,h_low,0.04116664373357205
523,180.726,156.53138105552378,h,high,h_high,-0.10081091226865091
524,169.255,165.3951862596623,h,low,h_low,-0.01608255725140708
525,169.255,132.28322390919251,h,high,h_high,-0.15404906704503116
526,141.384,76.48399547081084,h,low,h_low,-0.2704166855382881
527,141.384,65.25616421521207,h,high,h_high,-0.31719931576994964
528,215.345999999999,230.9955450693679,h,low,h_low,0.06520643778903702
529,215.345999999999,255.65753926038383,h,high,h_high,0.16796474691827007
530,151.24200000000005,130.36089818039378,h,low,h_low,-0.08700459091502613
531,151.24200000000005,88.31251835169131,h,high,h_high,-0.2622061735346197
532,153.822999999999,137.72710638947336,h,low,h_low,-0.0670662233771902
533,153.822999999999,114.01262446247,h,high,h_high,-0.16587656473970422
534,177.533,184.9390201273032,h,low,h_low,0.0308584171970967
535,177.533,164.23627782187734,h,high,h_high,-0.05540300907551104
536,197.972,213.52147122239484,h,low,h_low,0.06478946342664511
537,197.972,225.83610693949086,h,high,h_high,0.11610044558121188
538,193.18,186.48533366399903,h,low,h_low,-0.02789444306667074
539,193.18,204.9928729710861,h,high,h_high,0.049220304046192
540,129.112,42.21490486259891,h,low,h_low,-0.3620712297391712
541,129.112,40.710806828953906,h,high,h_high,-0.3683383048793587
542,162.895,153.743003344525,h,low,h_low,-0.03813331939781257
543,162.895,144.05820374251832,h,high,h_high,-0.07848665107284039
544,174.43400000000003,170.73795794146045,h,low,h_low,-0.015400175243914897
545,174.43400000000003,169.57863617400156,h,high,h_high,-0.020230682608326944
546,159.91899999999902,147.57203125581017,h,low,h_low,-0.051445703100786846
547,159.91899999999902,104.59868988937569,h,high,h_high,-0.23050129212759718
548,140.963,91.00408483968741,h,low,h_low,-0.20816214650130244
549,140.963,64.42041898603878,h,high,h_high,-0.31892742089150505
550,165.267,160.71761828729632,h,low,h_low,-0.018955757136265326
551,165.267,118.9578017156872,h,high,h_high,-0.19295499285130333
552,200.178,216.2654975325232,h,low,h_low,0.06703123971884667
553,200.178,225.44048408272357,h,high,h_high,0.10526035034468156
554,142.148,80.63392314211413,h,low,h_low,-0.2563086535745244
555,142.148,66.78592455393607,h,high,h_high,-0.31400864769193304
556,123.79899999999901,57.270664744782145,h,low,h_low,-0.2772013968967369
557,123.79899999999901,30.16816443616794,h,high,h_high,-0.3901284815159628
558,193.25400000000002,206.70588943036012,h,low,h_low,0.05604953929316707
559,193.25400000000002,215.95965090302383,h,high,h_high,0.0946068787625992
560,151.929,132.81689326468404,h,low,h_low,-0.07963377806381651
561,151.929,91.15866645224419,h,high,h_high,-0.2532097231156492
562,144.873,95.17862661880636,h,low,h_low,-0.20705988908830678
563,144.873,72.24871714955239,h,high,h_high,-0.3026011785435317
564,192.132,185.16155890291668,h,low,h_low,-0.029043504571180514
565,192.132,210.8210172887949,h,high,h_high,0.07787090536997875
566,185.33,189.6597817732348,h,low,h_low,0.01804075738847833
567,185.33,195.60001954782857,h,high,h_high,0.04279174811595231
568,176.954,178.14036328473537,h,low,h_low,0.004943180353064017
569,176.954,176.08738522615127,h,high,h_high,-0.003610894891036409
570,174.485,177.66680644525718,h,low,h_low,0.013257526855238193
571,174.485,131.95864441605738,h,high,h_high,-0.17719314826642762
572,122.92,41.39598635359884,h,low,h_low,-0.33968339019333815
573,122.92,28.332143843223815,h,high,h_high,-0.3941160673199008
574,175.445,164.8664766484486,h,low,h_low,-0.04407718063146409
575,175.445,174.02038432295845,h,high,h_high,-0.005935898654339767
576,143.806,100.25739558096936,h,low,h_low,-0.18145251841262772
577,143.806,70.61258370144567,h,high,h_high,-0.3049725679106431
578,225.347,242.251338703555,h,low,h_low,0.07043474459814583
579,225.347,254.88644506934085,h,high,h_high,0.12308102112225351
580,214.014,227.88490325854684,h,low,h_low,0.05779543024394514
581,214.014,243.48884935153458,h,high,h_high,0.12281187229806072
582,132.33100000000002,49.16193361845667,h,low,h_low,-0.3465377765897639
583,132.33100000000002,47.14884370695073,h,high,h_high,-0.3549256512210387
584,156.464,130.2828806131573,h,low,h_low,-0.10908799744517796
585,156.464,95.74048600769709,h,high,h_high,-0.25301464163459547
586,150.34799999999902,127.71044191798731,h,low,h_low,-0.09432315867504878
587,150.34799999999902,84.10732312067603,h,high,h_high,-0.27600282033051243
588,188.446,196.725018436757,h,low,h_low,0.03449591015315422
589,188.446,193.28440321984397,h,high,h_high,0.020160013416016535
590,132.17700000000002,53.24473821880404,h,low,h_low,-0.32888442408831664
591,132.17700000000002,46.84465266146478,h,high,h_high,-0.35555144724389687
592,169.327,168.35532527093966,h,low,h_low,-0.004048644704418081
593,169.327,126.28906712067214,h,high,h_high,-0.17932472033053273
594,158.632,145.50734287527672,h,low,h_low,-0.05468607135301369
595,158.632,105.57498073680479,h,high,h_high,-0.22107091359664674
691,134.751461430743,112.43569564671392,lzv_e19,high,lzv_e19_high,-0.12751866162302333
692,133.670092253118,111.97709256550571,lzv_e19,low,lzv_e19_low,-0.12395999821492742
693,137.323168932863,116.63829769943813,lzv_e19,low,lzv_e19_low,-0.11819926419099935
694,140.71618570270002,123.03957304988936,lzv_e19,low,lzv_e19_low,-0.10100921515891806
695,135.775432043812,115.10891698716141,lzv_e19,high,lzv_e19_high,-0.11809437175228912
696,138.316198061036,119.60643714066134,lzv_e19,low,lzv_e19_low,-0.10691291954499807
697,138.10430377547502,119.15670921929281,lzv_e19,low,lzv_e19_low,-0.10827196889246977
698,134.354940948694,110.81208261550456,lzv_e19,low,lzv_e19_low,-0.1345306190467968
699,140.71618570270002,123.54173389886046,lzv_e19,high,lzv_e19_high,-0.09813972459336891
700,137.323168932863,117.41411724900257,lzv_e19,high,lzv_e19_high,-0.11376600962205966
701,135.775432043812,114.6558556107172,lzv_e19,low,lzv_e19_low,-0.1206832939033989
702,135.50409614886001,113.79133008942092,lzv_e19,low,lzv_e19_low,-0.12407294891108052
703,134.751461430743,112.05707110024505,lzv_e19,low,lzv_e19_low,-0.1296822304599883
704,139.015047417642,121.33497746777395,lzv_e19,low,lzv_e19_low,-0.10102897114210309
705,138.10430377547502,119.41156711200293,lzv_e19,high,lzv_e19_high,-0.10681563807698337
706,133.670092253118,112.77868208973169,lzv_e19,high,lzv_e19_high,-0.11937948664792186
707,138.316198061036,119.82807479978204,lzv_e19,high,lzv_e19_high,-0.10564641863573691
708,139.015047417642,121.44244621141429,lzv_e19,high,lzv_e19_high,-0.10041486403558687
709,134.710269716023,112.51581494398285,lzv_e19,high,lzv_e19_high,-0.12682545584022942
710,134.710269716023,112.19268581556793,lzv_e19,low,lzv_e19_low,-0.12867190800260037
711,136.70855607149798,116.45108011918795,lzv_e19,low,lzv_e19_low,-0.1157570054417716
712,136.70855607149798,117.2606444672316,lzv_e19,high,lzv_e19_high,-0.11113092345295074
713,138.307014914178,118.65839613138692,lzv_e19,low,lzv_e19_low,-0.11227782161594908
714,137.72094701349,118.18759168615372,lzv_e19,high,lzv_e19_high,-0.11161917329906439
715,134.354940948694,111.58377212519348,lzv_e19,high,lzv_e19_high,-0.13012096470571732
716,135.50409614886001,113.70253556893452,lzv_e19,high,lzv_e19_high,-0.12458034617100282
717,137.72094701349,118.27215402412992,lzv_e19,low,lzv_e19_low,-0.11113595993920042
718,138.307014914178,119.035755506658,lzv_e19,high,lzv_e19_high,-0.11012148232868575


==> csv_results/041_check_generalization/cv_pretrained_test_errors_all.csv <==
id,peak_power,predicted_power,source,excitation_class,source_key,relative_error
478,193.361,173.93609053294975,h,low,h_low,-0.08093712277937601
479,193.361,182.99735489854513,h,high,h_high,-0.04318185458939527
480,181.18200000000002,156.46209021725832,h,low,h_low,-0.10299962409475706
481,181.18200000000002,155.5907681577495,h,high,h_high,-0.10663013267604385
482,117.557,20.163918860805225,h,low,h_low,-0.4058045047466449
483,117.557,20.701171360529106,h,high,h_high,-0.4035659526644621
484,218.31,218.7613618358983,h,low,h_low,0.0018806743162429029
485,218.31,221.0535879739309,h,high,h_high,0.011431616558045359
486,203.761,193.95258255605484,h,low,h_low,-0.040868406016438166
487,203.761,202.52490835186333,h,high,h_high,-0.005150381867236101
488,124.82700000000001,33.459348766845764,h,low,h_low,-0.38069854680480936
489,124.82700000000001,42.24614733975511,h,high,h_high,-0.3440868860843537
490,208.2,205.2732164390866,h,low,h_low,-0.012194931503805743
491,208.2,214.40219825065896,h,high,h_high,0.025842492711079027
492,159.733,107.47287693324681,h,low,h_low,-0.2177505127781383
493,159.733,109.94269692223791,h,high,h_high,-0.20745959615734205
494,148.885,90.03601431647179,h,low,h_low,-0.24520410701470083
495,148.885,88.0195205967918,h,high,h_high,-0.2536061641800341
496,181.588,158.04430548908147,h,low,h_low,-0.0980987271288272
497,181.588,159.71819584037226,h,high,h_high,-0.09112418399844889
498,163.006,118.483514364147,h,low,h_low,-0.18551035681605418
499,163.006,114.80575175902418,h,high,h_high,-0.2008343676707326
500,131.836,52.25522477123576,h,low,h_low,-0.3315865634531844
501,131.836,52.49722994049254,h,high,h_high,-0.3305782085812812
502,156.127,102.9480576260903,h,low,h_low,-0.2215789265579571
503,156.127,104.48738544242852,h,high,h_high,-0.2151650606565479
504,179.50799999999904,146.89119296947172,h,low,h_low,-0.13590336262719718
505,179.50799999999904,151.2528289800792,h,high,h_high,-0.11772987924966608
506,127.546,51.17376710390988,h,low,h_low,-0.3182176370670422
507,127.546,48.307052471853716,h,high,h_high,-0.33016228136727627
508,152.937,92.78364237401071,h,low,h_low,-0.2506389901082888
509,152.937,92.25898419051686,h,high,h_high,-0.2528250658728465
510,133.714,54.052261455607656,h,low,h_low,-0.33192391060163473
511,133.714,53.026683628786365,h,high,h_high,-0.3361971515467234
512,147.237,82.28493234109193,h,low,h_low,-0.27063361524545027
513,147.237,85.63713595408191,h,high,h_high,-0.25666610019132535
514,214.449,216.90870005106117,h,low,h_low,0.010248750212754842
515,214.449,225.74883444991428,h,high,h_high,0.04708264354130946
516,175.905,142.19531967698347,h,low,h_low,-0.1404570013459022
517,175.905,142.31625239014838,h,high,h_high,-0.13995311504104843
518,181.109,152.93669891832124,h,low,h_low,-0.1173845878403282
519,181.109,155.7957395930851,h,high,h_high,-0.10547191836214545
520,184.824,162.7312471125347,h,low,h_low,-0.09205313703110546
521,184.824,165.7840404498582,h,high,h_high,-0.07933316479225756
522,180.726,153.37166083364295,h,low,h_low,-0.11397641319315438
523,180.726,157.26115016881087,h,high,h_high,-0.0977702076299547
524,169.255,132.30933017372192,h,low,h_low,-0.15394029094282533
525,169.255,136.5558080164823,h,high,h_high,-0.13624663326465705
526,141.384,70.77670240946175,h,low,h_low,-0.2941970732939093
527,141.384,68.91104277975695,h,high,h_high,-0.30197065508434595
528,215.345999999999,225.46843651161583,h,low,h_low,0.04217681879840344
529,215.345999999999,226.29978077209012,h,high,h_high,0.04564075321704628
530,151.24200000000005,93.95363173304605,h,low,h_low,-0.23870153444564166
531,151.24200000000005,97.95692254877017,h,high,h_high,-0.22202115604679118
532,153.822999999999,104.82636793457723,h,low,h_low,-0.2041526336059241
533,153.822999999999,112.5478181738616,h,high,h_high,-0.17197992427557254
534,177.533,148.6859913774305,h,low,h_low,-0.1201958692607062
535,177.533,153.43783682956678,h,high,h_high,-0.10039651321013837
536,197.972,182.1599233959854,h,low,h_low,-0.06588365251672752
537,197.972,192.55885689344586,h,high,h_high,-0.022554762943975605
538,193.18,174.3816337613108,h,low,h_low,-0.07832652599453832
539,193.18,181.88557340127312,h,high,h_high,-0.047060110828028696
540,129.112,49.606734783600295,h,low,h_low,-0.3312719384016654
541,129.112,45.0174303977754,h,high,h_high,-0.35039404000926916
542,162.895,116.37910839446845,h,low,h_low,-0.1938162150230482
543,162.895,120.88723698815237,h,high,h_high,-0.1750323458826985
544,174.43400000000003,137.28676123732305,h,low,h_low,-0.15478016151115406
545,174.43400000000003,142.2044774748903,h,high,h_high,-0.1342896771879572
546,159.91899999999902,108.78067000184043,h,low,h_low,-0.21307637499232743
547,159.91899999999902,111.5801233057411,h,high,h_high,-0.20141198622607467
548,140.963,62.621496752180825,h,low,h_low,-0.3264229301992465
549,140.963,70.41847273948504,h,high,h_high,-0.29393553025214564
550,165.267,121.12936394073479,h,low,h_low,-0.18390681691360503
551,165.267,125.02451845204172,h,high,h_high,-0.16767700644982617
552,200.178,187.5569930796974,h,low,h_low,-0.05258752883459413
553,200.178,197.00932824862514,h,high,h_high,-0.013202798964061912
554,142.148,73.0371057190429,h,low,h_low,-0.2879620595039879
555,142.148,70.03426399902354,h,high,h_high,-0.3004739000040686
556,123.79899999999901,45.24417497543632,h,low,h_low,-0.32731177093567787
557,123.79899999999901,41.101277944827594,h,high,h_high,-0.3445738418965476
558,193.25400000000002,174.82085765612862,h,low,h_low,-0.07680475976613081
559,193.25400000000002,179.65801070591667,h,high,h_high,-0.05664995539201397
560,151.929,97.88370246895632,h,low,h_low,-0.22518873971268202
561,151.929,92.0041412900812,h,high,h_high,-0.24968691129132836
562,144.873,77.15729451198689,h,low,h_low,-0.28214877286672124
563,144.873,78.5471460953161,h,high,h_high,-0.2763577246028496
564,192.132,176.53778610362653,h,low,h_low,-0.06497589123488948
565,192.132,186.0706026671284,h,high,h_high,-0.025255822220298305
566,185.33,158.65917681357354,h,low,h_low,-0.11112842994344364
567,185.33,168.44997805289754,h,high,h_high,-0.07033342477959366
568,176.954,149.66946253184832,h,low,h_low,-0.11368557278396535
569,176.954,148.1913767125721,h,high,h_high,-0.1198442636976163
570,174.485,137.82948899350805,h,low,h_low,-0.15273129586038317
571,174.485,138.67279231604226,h,high,h_high,-0.14921753201649063
572,122.92,39.019702220811645,h,low,h_low,-0.34958457407995147
573,122.92,37.62621179970982,h,high,h_high,-0.35539078416787573
574,175.445,137.18475937569298,h,low,h_low,-0.1594176692679459
575,175.445,147.3465716878071,h,high,h_high,-0.117076784634137
576,143.806,82.1897782363217,h,low,h_low,-0.2567342573486596
577,143.806,82.34869425800527,h,high,h_high,-0.2560721072583114
578,225.347,232.82523623586957,h,low,h_low,0.031159317649456498
579,225.347,241.16599568186334,h,high,h_high,0.06591248200776387
580,214.014,215.2922799796636,h,low,h_low,0.005326166581931583
581,214.014,226.65453004585686,h,high,h_high,0.052668875191070205
582,132.33100000000002,59.329603940798435,h,low,h_low,-0.3041724835800066
583,132.33100000000002,49.44706307403504,h,high,h_high,-0.34534973719152073
584,156.464,107.21222880089428,h,low,h_low,-0.20521571332960717
585,156.464,100.66102405326514,h,high,h_high,-0.23251239977806193
586,150.34799999999902,88.04244712754732,h,low,h_low,-0.25960647030188205
587,150.34799999999902,92.98986648365991,h,high,h_high,-0.2389922229847463
588,188.446,164.59762056136853,h,low,h_low,-0.09936824766096446
589,188.446,176.79381617609192,h,high,h_high,-0.04855076593295031
590,132.17700000000002,52.644946105572735,h,low,h_low,-0.33138355789344703
591,132.17700000000002,60.01995671014619,h,high,h_high,-0.30065434704105765
592,169.327,132.1764960016269,h,low,h_low,-0.1547937666598879
593,169.327,129.84680340224674,h,high,h_high,-0.16450081915730527
594,158.632,105.27579342214321,h,low,h_low,-0.22231752740773664
595,158.632,109.83269930575202,h,high,h_high,-0.20333041955936662
691,134.751461430743,109.43946094577848,lzv_e19,high,lzv_e19_high,-0.14464000277122588
692,133.670092253118,103.59884696304563,lzv_e19,low,lzv_e19_low,-0.17183568737184218
693,137.323168932863,113.55096847842728,lzv_e19,low,lzv_e19_low,-0.13584114545391848
694,140.71618570270002,120.85581503261412,lzv_e19,low,lzv_e19_low,-0.11348783240049086
695,135.775432043812,111.47946260028509,lzv_e19,high,lzv_e19_high,-0.13883411110586807
696,138.316198061036,116.643878567459,lzv_e19,low,lzv_e19_low,-0.1238418256775829
697,138.10430377547502,114.42904370241472,lzv_e19,low,lzv_e19_low,-0.13528720041748743
698,134.354940948694,108.68512467119932,lzv_e19,low,lzv_e19_low,-0.1466846644428268
699,140.71618570270002,120.86430672122437,lzv_e19,high,lzv_e19_high,-0.11343930846557515
700,137.323168932863,115.35429108819514,lzv_e19,high,lzv_e19_high,-0.12553644482667356
701,135.775432043812,110.30884674020001,lzv_e19,low,lzv_e19_low,-0.14552334459206853
702,135.50409614886001,110.99340414088213,lzv_e19,low,lzv_e19_low,-0.14006109718844503
703,134.751461430743,107.19179475354531,lzv_e19,low,lzv_e19_low,-0.15748380958398683
704,139.015047417642,117.89609221027634,lzv_e19,low,lzv_e19_low,-0.12067974404208948
705,138.10430377547502,117.64074430345656,lzv_e19,high,lzv_e19_high,-0.1169346255543912
706,133.670092253118,103.61490250717523,lzv_e19,high,lzv_e19_high,-0.17174394140538735
707,138.316198061036,121.20115774633992,lzv_e19,high,lzv_e19_high,-0.09780023036969193
708,139.015047417642,120.6110909271027,lzv_e19,high,lzv_e19_high,-0.10516546566022457
709,134.710269716023,109.26414053430749,lzv_e19,high,lzv_e19_high,-0.14540645246694575
710,134.710269716023,107.576391883938,lzv_e19,low,lzv_e19_low,-0.1550507304690571
711,136.70855607149798,115.33545117302731,lzv_e19,low,lzv_e19_low,-0.12213202799126098
712,136.70855607149798,113.94753009980083,lzv_e19,high,lzv_e19_high,-0.13006300555255515
713,138.307014914178,115.89801536776329,lzv_e19,low,lzv_e19_low,-0.1280514259795127
714,137.72094701349,114.2401862516638,lzv_e19,high,lzv_e19_high,-0.13417577578186393
715,134.354940948694,108.99967618199707,lzv_e19,high,lzv_e19_high,-0.1448872272382682
716,135.50409614886001,111.55247240149195,lzv_e19,high,lzv_e19_high,-0.13686642141353178
717,137.72094701349,113.8272217139728,lzv_e19,low,lzv_e19_low,-0.1365355731400982
718,138.307014914178,115.52722284456938,lzv_e19,high,lzv_e19_high,-0.13017024039776362
478,193.361,173.94262132954287,h,low,h_low,-0.08090991112690465
479,193.361,182.9988793765288,h,high,h_high,-0.0431755025977966
480,181.18200000000002,156.44870245569297,h,low,h_low,-0.10305540643461271
481,181.18200000000002,155.58667140262517,h,high,h_high,-0.10664720248906186
482,117.557,20.188393888510547,h,low,h_low,-0.4057025254645394
483,117.557,20.68502348628063,h,high,h_high,-0.40363323547383073
484,218.31,218.74013602755852,h,low,h_low,0.0017922334481604925
485,218.31,221.04076396367267,h,high,h_high,0.011378183181969466
486,203.761,193.9762108558766,h,low,h_low,-0.040769954767180865
487,203.761,202.53848686043682,h,high,h_high,-0.005093804748179901
488,124.82700000000001,33.45992617110055,h,low,h_low,-0.38069614095374776
489,124.82700000000001,42.247477215925,h,high,h_high,-0.3440813449336459
490,208.2,205.296988869825,h,low,h_low,-0.01209587970906251
491,208.2,214.40778518381825,h,high,h_high,0.02586577159924275
492,159.733,107.47596102391668,h,low,h_low,-0.21773766240034717
493,159.733,109.95282455402507,h,high,h_high,-0.20741739769156223
494,148.885,90.06499072001549,h,low,h_low,-0.24508337199993543
495,148.885,88.02101755899803,h,high,h_high,-0.2535999268375082
496,181.588,158.03552646819398,h,low,h_low,-0.09813530638252506
497,181.588,159.71990557017259,h,high,h_high,-0.09111706012428086
498,163.006,118.47718526364635,h,low,h_low,-0.18553672806814023
499,163.006,114.78532582435415,h,high,h_high,-0.20091947573185773
500,131.836,52.25148383751284,h,low,h_low,-0.3316021506770299
501,131.836,52.46631403576275,h,high,h_high,-0.3307070248509886
502,156.127,102.96837056966429,h,low,h_low,-0.2214942892930655
503,156.127,104.50148994751996,h,high,h_high,-0.21510629188533356
504,179.50799999999904,146.8977922167256,h,low,h_low,-0.13587586576363933
505,179.50799999999904,151.2570725352683,h,high,h_high,-0.11771219776971147
506,127.546,51.16488054000345,h,low,h_low,-0.3182546644166523
507,127.546,48.31432568301061,h,high,h_high,-0.33013197632078917
508,152.937,92.78455660908268,h,low,h_low,-0.25063518079548885
509,152.937,92.23847688754299,h,high,h_high,-0.2529105129685709
510,133.714,54.0529789235229,h,low,h_low,-0.3319209211519879
511,133.714,53.04443936066981,h,high,h_high,-0.3361231693305424
512,147.237,82.27586181085594,h,low,h_low,-0.27067140912143356
513,147.237,85.62659204381964,h,high,h_high,-0.25671003315075147
514,214.449,216.9042272571764,h,low,h_low,0.01023011357156823
515,214.449,225.74920193437515,h,high,h_high,0.04708417472656308
516,175.905,142.2029933958319,h,low,h_low,-0.1404250275173671
517,175.905,142.2863052369733,h,high,h_high,-0.14007789484594457
518,181.109,152.95115001707114,h,low,h_low,-0.11732437492887028
519,181.109,155.82088792174832,h,high,h_high,-0.10536713365938202
520,184.824,162.7432571171407,h,low,h_low,-0.09200309534524713
521,184.824,165.78364378820896,h,high,h_high,-0.07933481754912937
522,180.726,153.3741427631797,h,low,h_low,-0.11396607182008461
523,180.726,157.2475802610494,h,high,h_high,-0.09782674891229419
524,169.255,132.31987938098735,h,low,h_low,-0.15389633591255272
525,169.255,136.5576601818843,h,high,h_high,-0.1362389159088154
526,141.384,70.77988398844846,h,low,h_low,-0.29418381671479804
527,141.384,68.91104630352325,h,high,h_high,-0.3019706404019864
528,215.345999999999,225.4789257498894,h,low,h_low,0.042220523957876684
529,215.345999999999,226.30810939338062,h,high,h_high,0.04567545580575671
530,151.24200000000005,93.95844413092186,h,low,h_low,-0.23868148278782578
531,151.24200000000005,97.97964967794736,h,high,h_high,-0.2219264596752195
532,153.822999999999,104.8281580191762,h,low,h_low,-0.20414517492009504
533,153.822999999999,112.55094508269084,h,high,h_high,-0.17196689548878402
534,177.533,148.695733174838,h,low,h_low,-0.1201552784381749
535,177.533,153.43515562282082,h,high,h_high,-0.10040768490491321
536,197.972,182.15736758003555,h,low,h_low,-0.06589430174985189
537,197.972,192.57480036566173,h,high,h_high,-0.022488331809742825
538,193.18,174.3980694024279,h,low,h_low,-0.07825804415655048
539,193.18,181.89734087195183,h,high,h_high,-0.047011079700200756
540,129.112,49.6070770725654,h,low,h_low,-0.33127051219764414
541,129.112,45.023002884206456,h,high,h_high,-0.35037082131580644
542,162.895,116.38844696391445,h,low,h_low,-0.19377730431702317
543,162.895,120.90855382230404,h,high,h_high,-0.17494352574039987
544,174.43400000000003,137.2779241309337,h,low,h_low,-0.1548169827877763
545,174.43400000000003,142.2139578701642,h,high,h_high,-0.13425017554098265
546,159.91899999999902,108.77140506333612,h,low,h_low,-0.21311497890276207
547,159.91899999999902,111.56558522397758,h,high,h_high,-0.201472561566756
548,140.963,62.60414359213195,h,low,h_low,-0.32649523503278355
549,140.963,70.41712548875205,h,high,h_high,-0.2939411437968664
550,165.267,121.15115148902849,h,low,h_low,-0.18381603546238126
551,165.267,125.02385535013369,h,high,h_high,-0.16767976937444296
552,200.178,187.56985645983502,h,low,h_low,-0.05253393141735406
553,200.178,197.02436987270332,h,high,h_high,-0.013140125530402832
554,142.148,73.03766238823845,h,low,h_low,-0.2879597400490065
555,142.148,70.04100513657346,h,high,h_high,-0.3004458119309439
556,123.79899999999901,45.248406892748264,h,low,h_low,-0.3272941379468781
557,123.79899999999901,41.099054444792586,h,high,h_high,-0.34458310648002677
558,193.25400000000002,174.8262314594667,h,low,h_low,-0.07678236891888884
559,193.25400000000002,179.67353063441828,h,high,h_high,-0.056585289023257226
560,151.929,97.89293805115605,h,low,h_low,-0.22515025812018313
561,151.929,91.98956459826219,h,high,h_high,-0.24974764750724088
562,144.873,77.16978325021304,h,low,h_low,-0.2820967364574456
563,144.873,78.53639021335431,h,high,h_high,-0.27640254077769033
564,192.132,176.54632850683038,h,low,h_low,-0.06494029788820678
565,192.132,186.06356975738962,h,high,h_high,-0.025285126010876624
566,185.33,158.66401613463674,h,low,h_low,-0.11110826610568031
567,185.33,168.4367200387603,h,high,h_high,-0.07038866650516541
568,176.954,149.67485726378328,h,low,h_low,-0.11366309473423636
569,176.954,148.20398294814026,h,high,h_high,-0.11979173771608226
570,174.485,137.82851018864756,h,low,h_low,-0.15273537421396857
571,174.485,138.66453303981285,h,high,h_high,-0.1492519456674465
572,122.92,39.015231662018756,h,low,h_low,-0.3496032014082552
573,122.92,37.61015292633907,h,high,h_high,-0.3554576961402539
574,175.445,137.21282797902066,h,low,h_low,-0.15930071675408056
575,175.445,147.37340266816358,h,high,h_high,-0.11696498888265174
576,143.806,82.18756407410481,h,low,h_low,-0.25674348302456335
577,143.806,82.31438305506475,h,high,h_high,-0.2562150706038969
578,225.347,232.82976822135856,h,low,h_low,0.03117820092232731
579,225.347,241.17498992893528,h,high,h_high,0.06594995803723028
580,214.014,215.30383110433982,h,low,h_low,0.0053742962680825455
581,214.014,226.6715418546458,h,high,h_high,0.052739757727690774
582,132.33100000000002,59.333385021994076,h,low,h_low,-0.3041567290750248
583,132.33100000000002,49.44691038895145,h,high,h_high,-0.345350373379369
584,156.464,107.24165541723715,h,low,h_low,-0.20509310242817852
585,156.464,100.63861651829193,h,high,h_high,-0.23260576450711698
586,150.34799999999902,88.03446039976227,h,low,h_low,-0.2596397483343198
587,150.34799999999902,92.99566989194295,h,high,h_high,-0.2389680421169003
588,188.446,164.59451721779132,h,low,h_low,-0.09938117825920283
589,188.446,176.8259166148693,h,high,h_high,-0.04841701410471124
590,132.17700000000002,52.63843439995307,h,low,h_low,-0.33141069000019563
591,132.17700000000002,60.01343254833451,h,high,h_high,-0.3006815310486063
592,169.327,132.19159765964147,h,low,h_low,-0.15473084308482718
593,169.327,129.81588875963362,h,high,h_high,-0.16462963016819324
594,158.632,105.28784462467866,h,low,h_low,-0.22226731406383896
595,158.632,109.85232385430214,h,high,h_high,-0.20324865060707442
691,134.751461430743,109.42083342756142,lzv_e19,high,lzv_e19_high,-0.1447464457324662
692,133.670092253118,103.59141389303758,lzv_e19,low,lzv_e19_low,-0.17187816205760245
693,137.323168932863,113.531455968077,lzv_e19,low,lzv_e19_low,-0.13595264551306294
694,140.71618570270002,120.86217502347564,lzv_e19,low,lzv_e19_low,-0.11345148959556785
695,135.775432043812,111.46539461059278,lzv_e19,high,lzv_e19_high,-0.13891449961839555
696,138.316198061036,116.64041584479328,lzv_e19,low,lzv_e19_low,-0.12386161266424413
697,138.10430377547502,114.41868254461836,lzv_e19,low,lzv_e19_low,-0.1353464070334666
698,134.354940948694,108.68734086740808,lzv_e19,low,lzv_e19_low,-0.146672000464491
699,140.71618570270002,120.86477287439101,lzv_e19,high,lzv_e19_high,-0.11343664473319434
700,137.323168932863,115.34411146874879,lzv_e19,high,lzv_e19_high,-0.12559461408065267
701,135.775432043812,110.296060250457,lzv_e19,low,lzv_e19_low,-0.14559641024774286
702,135.50409614886001,110.98307073357105,lzv_e19,low,lzv_e19_low,-0.14012014523022262
703,134.751461430743,107.1730456892913,lzv_e19,low,lzv_e19_low,-0.15759094709400975
704,139.015047417642,117.89009949007846,lzv_e19,low,lzv_e19_low,-0.12071398815750593
705,138.10430377547502,117.6279407144925,lzv_e19,high,lzv_e19_high,-0.11700778891990012
706,133.670092253118,103.59916823936355,lzv_e19,high,lzv_e19_high,-0.17183385150716837
707,138.316198061036,121.1970310596057,lzv_e19,high,lzv_e19_high,-0.09782381143674457
708,139.015047417642,120.59817913689743,lzv_e19,high,lzv_e19_high,-0.10523924731854038
709,134.710269716023,109.2474069386474,lzv_e19,high,lzv_e19_high,-0.14550207301357482
710,134.710269716023,107.5684263709614,lzv_e19,low,lzv_e19_low,-0.15509624768606622
711,136.70855607149798,115.33201520671673,lzv_e19,low,lzv_e19_low,-0.12215166208446428
712,136.70855607149798,113.94303257357029,lzv_e19,high,lzv_e19_high,-0.13008870570244394
713,138.307014914178,115.89166792872122,lzv_e19,low,lzv_e19_low,-0.1280876970597531
714,137.72094701349,114.23211086719549,lzv_e19,high,lzv_e19_high,-0.1342219208359686
715,134.354940948694,108.99303893929032,lzv_e19,high,lzv_e19_high,-0.14492515433944966
716,135.50409614886001,111.54819866745248,lzv_e19,high,lzv_e19_high,-0.1368908427509002
717,137.72094701349,113.8212314864814,lzv_e19,low,lzv_e19_low,-0.1365698030114777
718,138.307014914178,115.51252170257514,lzv_e19,high,lzv_e19_high,-0.13025424692344498
478,193.361,173.93443256368354,h,low,h_low,-0.08094403098465186
479,193.361,183.01212040671982,h,high,h_high,-0.04312033163866739
480,181.18200000000002,156.46490338761268,h,low,h_low,-0.1029879025516139
481,181.18200000000002,155.59558344853986,h,high,h_high,-0.10661006896441734
482,117.557,20.171211591688163,h,low,h_low,-0.405774118367966
483,117.557,20.70270854572945,h,high,h_high,-0.4035595477261273
484,218.31,218.74062636251804,h,low,h_low,0.0017942765104918361
485,218.31,221.06323539389683,h,high,h_high,0.011471814141236792
486,203.761,193.97253494197773,h,low,h_low,-0.040785271075092784
487,203.761,202.53212114708626,h,high,h_high,-0.005120328553807241
488,124.82700000000001,33.46339773943319,h,low,h_low,-0.3806816760856951
489,124.82700000000001,42.26366949681877,h,high,h_high,-0.34401387709658854
490,208.2,205.3015505954169,h,low,h_low,-0.012076872519096208
491,208.2,214.42906701003125,h,high,h_high,0.025954445875130242
492,159.733,107.48538992854485,h,low,h_low,-0.2176983752977298
493,159.733,109.94781593187092,h,high,h_high,-0.20743826695053785
494,148.885,90.06762931474708,h,low,h_low,-0.24507237785522046
495,148.885,88.02570133713053,h,high,h_high,-0.25358041109528945
496,181.588,158.04542056150663,h,low,h_low,-0.09809408099372234
497,181.588,159.71574151887108,h,high,h_high,-0.09113441033803713
498,163.006,118.49610253332253,h,low,h_low,-0.18545790611115615
499,163.006,114.80398564781513,h,high,h_high,-0.20084172646743698
500,131.836,52.251070805913194,h,low,h_low,-0.33160387164202837
501,131.836,52.48499806192258,h,high,h_high,-0.3306291747419893
502,156.127,102.9808537223612,h,low,h_low,-0.22144227615682835
503,156.127,104.51445976858864,h,high,h_high,-0.21505225096421404
504,179.50799999999904,146.90992739373453,h,low,h_low,-0.13582530252610212
505,179.50799999999904,151.2696660910662,h,high,h_high,-0.11765972462055352
506,127.546,51.176647353398984,h,low,h_low,-0.31820563602750424
507,127.546,48.31413842847836,h,high,h_high,-0.3301327565480069
508,152.937,92.78404704247886,h,low,h_low,-0.2506373039896715
509,152.937,92.24874867879028,h,high,h_high,-0.25286771383837386
510,133.714,54.04783646289825,h,low,h_low,-0.3319423480712572
511,133.714,53.02847033403063,h,high,h_high,-0.33618970694153905
512,147.237,82.29537796993183,h,low,h_low,-0.27059009179195065
513,147.237,85.64090621656251,h,high,h_high,-0.25665039076432283
514,214.449,216.90920104195197,h,low,h_low,0.01025083767479984
515,214.449,225.7737417966646,h,high,h_high,0.047186424152769156
516,175.905,142.21811634950902,h,low,h_low,-0.1403620152103791
517,175.905,142.31751871518213,h,high,h_high,-0.13994783868674113
518,181.109,152.9398566354446,h,low,h_low,-0.11737143068564748
519,181.109,155.8158941787973,h,high,h_high,-0.10538794092167798
520,184.824,162.75420192789196,h,low,h_low,-0.0919574919671169
521,184.824,165.76340840717282,h,high,h_high,-0.07941913163677998
522,180.726,153.36765789267974,h,low,h_low,-0.11399309211383439
523,180.726,157.25298732519414,h,high,h_high,-0.09780421947835774
524,169.255,132.34573034868276,h,low,h_low,-0.15378862354715514
525,169.255,136.56952317815222,h,high,h_high,-0.13618948675769904
526,141.384,70.7776623563658,h,low,h_low,-0.29419307351514246
527,141.384,68.90340782488227,h,high,h_high,-0.30200246739632386
528,215.345999999999,225.4801338415709,h,low,h_low,0.04222555767321623
529,215.345999999999,226.3153587517696,h,high,h_high,0.04570566146571077
530,151.24200000000005,93.97956110330398,h,low,h_low,-0.23859349540290029
531,151.24200000000005,97.988970584607,h,high,h_high,-0.2218876225641377
532,153.822999999999,104.82256892512872,h,low,h_low,-0.20416846281195955
533,153.822999999999,112.55543881390166,h,high,h_high,-0.17194817160873896
534,177.533,148.70020195265855,h,low,h_low,-0.12013665853058934
535,177.533,153.44727255149618,h,high,h_high,-0.10035719770209918
536,197.972,182.1473915300121,h,low,h_low,-0.06593586862494961
537,197.972,192.58559789231916,h,high,h_high,-0.02244334211533688
538,193.18,174.39576076376883,h,low,h_low,-0.07826766348429655
539,193.18,181.9133723226201,h,high,h_high,-0.04694428198908298
540,129.112,49.63159630343896,h,low,h_low,-0.331168348735671
541,129.112,45.038202524320404,h,high,h_high,-0.35030748948199825
542,162.895,116.3835576355373,h,low,h_low,-0.1937976765185946
543,162.895,120.9085805064094,h,high,h_high,-0.17494341455662757
544,174.43400000000003,137.28547461701015,h,low,h_low,-0.15478552242912447
545,174.43400000000003,142.21581126627515,h,high,h_high,-0.13424245305718696
546,159.91899999999902,108.78570548101351,h,low,h_low,-0.2130553938291063
547,159.91899999999902,111.57761384676981,h,high,h_high,-0.2014224423051217
548,140.963,62.61263252539168,h,low,h_low,-0.3264598644775346
549,140.963,70.40396753475265,h,high,h_high,-0.2939959686051973
550,165.267,121.15242029243466,h,low,h_low,-0.18381074878152226
551,165.267,125.04135027303849,h,high,h_high,-0.1676068738623396
552,200.178,187.5776112015736,h,low,h_low,-0.052501619993443306
553,200.178,197.05588495007217,h,high,h_high,-0.013008812708032617
554,142.148,73.05465910328189,h,low,h_low,-0.2878889204029921
555,142.148,70.05768635724503,h,high,h_high,-0.30037630684481237
556,123.79899999999901,45.25618883785857,h,low,h_low,-0.32726171317558517
557,123.79899999999901,41.11264421759309,h,high,h_high,-0.3445264824266913
558,193.25400000000002,174.82897349072013,h,low,h_low,-0.0767709437886662
559,193.25400000000002,179.66448432972606,h,high,h_high,-0.05662298195947481
560,151.929,97.8941724144947,h,low,h_low,-0.2251451149396054
561,151.929,91.9913667322238,h,high,h_high,-0.2497401386157342
562,144.873,77.1791277652242,h,low,h_low,-0.28205780097823246
563,144.873,78.55137232787473,h,high,h_high,-0.27634011530052194
564,192.132,176.53908046050464,h,low,h_low,-0.0649704980812307
565,192.132,186.07001727281352,h,high,h_high,-0.025258261363277038
566,185.33,158.66858675809598,h,low,h_low,-0.11108922184126678
567,185.33,168.4480041614922,h,high,h_high,-0.07034164932711585
568,176.954,149.68381729212953,h,low,h_low,-0.11362576128279364
569,176.954,148.21635245722123,h,high,h_high,-0.11974019809491156
570,174.485,137.8659610600595,h,low,h_low,-0.1525793289164188
571,174.485,138.67077703624062,h,high,h_high,-0.14922592901566414
572,122.92,39.03417102553601,h,low,h_low,-0.3495242873936
573,122.92,37.62694994777953,h,high,h_high,-0.35538770855091867
574,175.445,137.21568109578084,h,low,h_low,-0.15928882876757983
575,175.445,147.38695062579563,h,high,h_high,-0.11690853905918483
576,143.806,82.20297484591569,h,low,h_low,-0.25667927147535136
577,143.806,82.32815840613671,h,high,h_high,-0.2561576733077638
578,225.347,232.83611493443482,h,low,h_low,0.031204645560145038
579,225.347,241.1742677387882,h,high,h_high,0.06594694891161741
580,214.014,215.29640804660042,h,low,h_low,0.005343366860835038
581,214.014,226.68406101591316,h,high,h_high,0.05279192089963812
582,132.33100000000002,59.31831477149533,h,low,h_low,-0.3042195217854362
583,132.33100000000002,49.428479186168396,h,high,h_high,-0.34542717005763174
584,156.464,107.26574941091862,h,low,h_low,-0.2049927107878391
585,156.464,100.65495657014736,h,high,h_high,-0.23253768095771932
586,150.34799999999902,88.04110453360931,h,low,h_low,-0.25961206444329044
587,150.34799999999902,93.01079271093649,h,high,h_high,-0.2389050303710939
588,188.446,164.60992076790544,h,low,h_low,-0.099316996800394
589,188.446,176.82220158177645,h,high,h_high,-0.04843249340926477
590,132.17700000000002,52.659772307804715,h,low,h_low,-0.33132178205081375
591,132.17700000000002,60.028446166604716,h,high,h_high,-0.3006189743058138
592,169.327,132.17261745926407,h,low,h_low,-0.15480992725306636
593,169.327,129.8451562010485,h,high,h_high,-0.16450768249563125
594,158.632,105.29274692500374,h,low,h_low,-0.22224688781248444
595,158.632,109.8502027891234,h,high,h_high,-0.2032574883786525
691,134.751461430743,109.43360402068605,lzv_e19,high,lzv_e19_high,-0.1446734709146112
692,133.670092253118,103.60435256607698,lzv_e19,low,lzv_e19_low,-0.1718042267830916
693,137.323168932863,113.54071697202588,lzv_e19,low,lzv_e19_low,-0.13589972549049792
694,140.71618570270002,120.85211858313728,lzv_e19,low,lzv_e19_low,-0.1135089549689299
695,135.775432043812,111.4765178239838,lzv_e19,high,lzv_e19_high,-0.13885093839901833
696,138.316198061036,116.65249315717159,lzv_e19,low,lzv_e19_low,-0.1237925994506538
697,138.10430377547502,114.4243574814064,lzv_e19,low,lzv_e19_low,-0.13531397882324922
698,134.354940948694,108.6907817165782,lzv_e19,low,lzv_e19_low,-0.14665233846923317
699,140.71618570270002,120.86111645880061,lzv_e19,high,lzv_e19_high,-0.11345753853656805
700,137.323168932863,115.3530814697129,lzv_e19,high,lzv_e19_high,-0.12554335693228633
701,135.775432043812,110.30005987611516,lzv_e19,low,lzv_e19_low,-0.145573555243982
702,135.50409614886001,110.99045180808365,lzv_e19,low,lzv_e19_low,-0.14007796766157923
703,134.751461430743,107.18861340312573,lzv_e19,low,lzv_e19_low,-0.1575019887292416
704,139.015047417642,117.88501435199943,lzv_e19,low,lzv_e19_low,-0.12074304608938609
705,138.10430377547502,117.63385486758692,lzv_e19,high,lzv_e19_high,-0.11697399375936056
706,133.670092253118,103.60465388242058,lzv_e19,high,lzv_e19_high,-0.1718025049754139
707,138.316198061036,121.19778815502069,lzv_e19,high,lzv_e19_high,-0.09781948517723038
708,139.015047417642,120.5965930481079,lzv_e19,high,lzv_e19_high,-0.10524831068305193
709,134.710269716023,109.25107734278812,lzv_e19,high,lzv_e19_high,-0.14548109927562783
710,134.710269716023,107.56810013850058,lzv_e19,low,lzv_e19_low,-0.15509811187155662
711,136.70855607149798,115.33449461036436,lzv_e19,low,lzv_e19_low,-0.12213749406362069
712,136.70855607149798,113.94673520652927,lzv_e19,high,lzv_e19_high,-0.13006754779982121
713,138.307014914178,115.89192484177092,lzv_e19,low,lzv_e19_low,-0.1280862289851834
714,137.72094701349,114.2402446894325,lzv_e19,high,lzv_e19_high,-0.1341754418517571
715,134.354940948694,108.99203594315466,lzv_e19,high,lzv_e19_high,-0.14493088574593913
716,135.50409614886001,111.55108931325684,lzv_e19,high,lzv_e19_high,-0.1368743247748753
717,137.72094701349,113.82650453725613,lzv_e19,low,lzv_e19_low,-0.13653967129276492
718,138.307014914178,115.52359299236336,lzv_e19,high,lzv_e19_high,-0.13019098241036942
478,193.361,173.93663244810418,h,low,h_low,-0.08093486479956588
479,193.361,182.99705840382347,h,high,h_high,-0.04318308998406882
480,181.18200000000002,156.434528374524,h,low,h_low,-0.10311446510615004
481,181.18200000000002,155.5723928029385,h,high,h_high,-0.10670669665442295
482,117.557,20.15758970606718,h,low,h_low,-0.4058308762247201
483,117.557,20.66968673838288,h,high,h_high,-0.40369713859007134
484,218.31,218.7710080062369,h,low,h_low,0.0019208666926537887
485,218.31,221.0464778961636,h,high,h_high,0.011401991234014967
486,203.761,193.95742299695823,h,low,h_low,-0.04084823751267403
487,203.761,202.53098811103126,h,high,h_high,-0.0051250495373697195
488,124.82700000000001,33.44533465309513,h,low,h_low,-0.380756938945437
489,124.82700000000001,42.24050001744837,h,high,h_high,-0.3441104165939652
490,208.2,205.28447438395088,h,low,h_low,-0.012148023400204622
491,208.2,214.39519229670228,h,high,h_high,0.025813301236259533
492,159.733,107.45311557393457,h,low,h_low,-0.21783285177527265
493,159.733,109.9264183244562,h,high,h_high,-0.2075274236480992
494,148.885,90.05203580671488,h,low,h_low,-0.24513735080535462
495,148.885,88.00288006131402,h,high,h_high,-0.2536754997445249
496,181.588,158.04499055996413,h,low,h_low,-0.09809587266681609
497,181.588,159.68940260490797,h,high,h_high,-0.09124415581288343
498,163.006,118.46834056363457,h,low,h_low,-0.18557358098485596
499,163.006,114.77977557510543,h,high,h_high,-0.20094260177039402
500,131.836,52.23612780495254,h,low,h_low,-0.3316661341460312
501,131.836,52.48472827210031,h,high,h_high,-0.33063029886624873
502,156.127,102.94916310965826,h,low,h_low,-0.22157432037642397
503,156.127,104.4765150692333,h,high,h_high,-0.21521035387819462
504,179.50799999999904,146.89112271467354,h,low,h_low,-0.13590365535552293
505,179.50799999999904,151.24344897015288,h,high,h_high,-0.117768962624359
506,127.546,51.144432073204136,h,low,h_low,-0.3183398663616495
507,127.546,48.303137971428605,h,high,h_high,-0.3301785917857142
508,152.937,92.77658906452659,h,low,h_low,-0.2506683788978059
509,152.937,92.23774535097324,h,high,h_high,-0.25291356103761153
510,133.714,54.0371137221769,h,low,h_low,-0.33198702615759623
511,133.714,53.02630101625191,h,high,h_high,-0.33619874576561704
512,147.237,82.29524278701071,h,low,h_low,-0.27059065505412205
513,147.237,85.60580074308662,h,high,h_high,-0.2567966635704724
514,214.449,216.89099208335168,h,low,h_low,0.010174967013965268
515,214.449,225.7585766621964,h,high,h_high,0.04712323609248491
516,175.905,142.21098078444734,h,low,h_low,-0.1403917467314694
517,175.905,142.29524143465522,h,high,h_high,-0.14004066068893656
518,181.109,152.93598930752944,h,low,h_low,-0.11738754455196071
519,181.109,155.80621527113226,h,high,h_high,-0.10542826970361562
520,184.824,162.72041413572055,h,low,h_low,-0.09209827443449778
521,184.824,165.77131840877757,h,high,h_high,-0.07938617329676016
522,180.726,153.3663423215709,h,low,h_low,-0.11399857366012126
523,180.726,157.26440965268986,h,high,h_high,-0.09775662644712556
524,169.255,132.32425392697553,h,low,h_low,-0.15387810863760193
525,169.255,136.55108558964952,h,high,h_high,-0.136266310043127
526,141.384,70.76534507892636,h,low,h_low,-0.29424439550447345
527,141.384,68.90062284378628,h,high,h_high,-0.30201407148422377
528,215.345999999999,225.47719057870373,h,low,h_low,0.04221329407793632
529,215.345999999999,226.30114089007716,h,high,h_high,0.045646420375325646
530,151.24200000000005,93.94094769727556,h,low,h_low,-0.23875438459468537
531,151.24200000000005,97.94641130979969,h,high,h_high,-0.22206495287583483
532,153.822999999999,104.822199859167,h,low,h_low,-0.20417000058680004
533,153.822999999999,112.53776558294444,h,high,h_high,-0.1720218100710607
534,177.533,148.67330212304984,h,low,h_low,-0.12024874115395896
535,177.533,153.4178068209265,h,high,h_high,-0.10047997157947286
536,197.972,182.14779200907105,h,low,h_low,-0.06593419996220398
537,197.972,192.55188556172854,h,high,h_high,-0.022583810159464455
538,193.18,174.38707139038212,h,low,h_low,-0.0783038692067412
539,193.18,181.88943719329689,h,high,h_high,-0.04704401169459634
540,129.112,49.594866102339104,h,low,h_low,-0.3313213912402537
541,129.112,45.01816780233504,h,high,h_high,-0.35039096749027066
542,162.895,116.37908752746895,h,low,h_low,-0.1938163019688794
543,162.895,120.88318450824137,h,high,h_high,-0.175049231215661
544,174.43400000000003,137.28259787097434,h,low,h_low,-0.15479750887094035
545,174.43400000000003,142.2118032576174,h,high,h_high,-0.13425915309326097
546,159.91899999999902,108.79591638869104,h,low,h_low,-0.2130128483804499
547,159.91899999999902,111.56817613637432,h,high,h_high,-0.20146176609843625
548,140.963,62.597408194255884,h,low,h_low,-0.32652329919060047
549,140.963,70.41154412786055,h,high,h_high,-0.2939643994672477
550,165.267,121.133987020312,h,low,h_low,-0.1838875540820333
551,165.267,124.99611168430313,h,high,h_high,-0.16779536798207026
552,200.178,187.54587026674855,h,low,h_low,-0.05263387388854769
553,200.178,196.99335870481013,h,high,h_high,-0.013269338729957761
554,142.148,73.0502429269116,h,low,h_low,-0.2879073211378683
555,142.148,70.0515794053741,h,high,h_high,-0.3004017524776079
556,123.79899999999901,45.25645003588149,h,low,h_low,-0.3272606248504896
557,123.79899999999901,41.09274351447124,h,high,h_high,-0.3446094020230324
558,193.25400000000002,174.82655286381214,h,low,h_low,-0.07678102973411617
559,193.25400000000002,179.6472678232523,h,high,h_high,-0.056694717403115526
560,151.929,97.87733326470484,h,low,h_low,-0.22521527806372982
561,151.929,91.99754363048037,h,high,h_high,-0.24971440153966515
562,144.873,77.16042321600429,h,low,h_low,-0.2821357365999821
563,144.873,78.55012086043126,h,high,h_high,-0.27634532974820303
564,192.132,176.54212300747588,h,low,h_low,-0.06495782080218386
565,192.132,186.0742671844904,h,high,h_high,-0.025240553397956708
566,185.33,158.66376376923867,h,low,h_low,-0.11110931762817226
567,185.33,168.43269342970694,h,high,h_high,-0.07040544404288779
568,176.954,149.66503045186363,h,low,h_low,-0.11370403978390158
569,176.954,148.21402477483792,h,high,h_high,-0.11974989677150868
570,174.485,137.8268934223303,h,low,h_low,-0.15274211074029048
571,174.485,138.65387154566565,h,high,h_high,-0.1492963685597265
572,122.92,39.00457091882976,h,low,h_low,-0.3496476211715427
573,122.92,37.59590941561211,h,high,h_high,-0.3555170441016162
574,175.445,137.1952099001977,h,low,h_low,-0.15937412541584284
575,175.445,147.34298334921326,h,high,h_high,-0.11709173604494474
576,143.806,82.18416222815407,h,low,h_low,-0.25675765738269146
577,143.806,82.32847143602797,h,high,h_high,-0.2561563690165502
578,225.347,232.81822320584442,h,low,h_low,0.031130096691018374
579,225.347,241.1645789253563,h,high,h_high,0.0659065788556512
580,214.014,215.2957298852861,h,low,h_low,0.005340541188692071
581,214.014,226.66046434018799,h,high,h_high,0.0526936014174499
582,132.33100000000002,59.318365370482866,h,low,h_low,-0.3042193109563215
583,132.33100000000002,49.45281837165132,h,high,h_high,-0.3453257567847862
584,156.464,107.20655591342123,h,low,h_low,-0.2052393503607449
585,156.464,100.63520662903784,h,high,h_high,-0.232619972379009
586,150.34799999999902,88.03451745042135,h,low,h_low,-0.2596395106232403
587,150.34799999999902,92.9963487038955,h,high,h_high,-0.23896521373376464
588,188.446,164.57848370251352,h,low,h_low,-0.09944798457286032
589,188.446,176.7876797296394,h,high,h_high,-0.048576334459835856
590,132.17700000000002,52.631124493527174,h,low,h_low,-0.3314411479436368
591,132.17700000000002,59.99175356055654,h,high,h_high,-0.30077186016434787
592,169.327,132.17138379974102,h,low,h_low,-0.15481506750107907
593,169.327,129.80845056215492,h,high,h_high,-0.16466062265768783
594,158.632,105.27366221827248,h,low,h_low,-0.2223264074238647
595,158.632,109.83044118727892,h,high,h_high,-0.20333982838633785
691,134.751461430743,109.4176094041167,lzv_e19,high,lzv_e19_high,-0.14476486872357888
692,133.670092253118,103.58626061768256,lzv_e19,low,lzv_e19_low,-0.1719076093453455
693,137.323168932863,113.54363032218558,lzv_e19,low,lzv_e19_low,-0.13588307777529962
694,140.71618570270002,120.84174126266558,lzv_e19,low,lzv_e19_low,-0.11356825394305393
695,135.775432043812,111.46607501972885,lzv_e19,high,lzv_e19_high,-0.13891061156618945
696,138.316198061036,116.64598773543496,lzv_e19,low,lzv_e19_low,-0.12382977328914885
697,138.10430377547502,114.41001101363337,lzv_e19,low,lzv_e19_low,-0.13539595863909515
698,134.354940948694,108.67791336180868,lzv_e19,low,lzv_e19_low,-0.14672587192505904
699,140.71618570270002,120.85490592816222,lzv_e19,high,lzv_e19_high,-0.1134930272830731
700,137.323168932863,115.34932404071236,lzv_e19,high,lzv_e19_high,-0.1255648279551466
701,135.775432043812,110.29227091127984,lzv_e19,low,lzv_e19_low,-0.1456180636144695
702,135.50409614886001,110.98280174840731,lzv_e19,low,lzv_e19_low,-0.14012168228830116
703,134.751461430743,107.1721034341816,lzv_e19,low,lzv_e19_low,-0.15759633140892235
704,139.015047417642,117.88579085682652,lzv_e19,low,lzv_e19_low,-0.12073860891894558
705,138.10430377547502,117.62647760055913,lzv_e19,high,lzv_e19_high,-0.11701614957094794
706,133.670092253118,103.5937113491185,lzv_e19,high,lzv_e19_high,-0.17186503373714013
707,138.316198061036,121.19871006125437,lzv_e19,high,lzv_e19_high,-0.09781421714160932
708,139.015047417642,120.59971957410136,lzv_e19,high,lzv_e19_high,-0.10523044482023222
709,134.710269716023,109.24766574911072,lzv_e19,high,lzv_e19_high,-0.14550059409664154
710,134.710269716023,107.57393081622786,lzv_e19,low,lzv_e19_low,-0.15506479371311505
711,136.70855607149798,115.32992048068398,lzv_e19,low,lzv_e19_low,-0.12216363194750857
712,136.70855607149798,113.93388812796353,lzv_e19,high,lzv_e19_high,-0.13014095967733974
713,138.307014914178,115.88324002134613,lzv_e19,low,lzv_e19_low,-0.1281358565304679
714,137.72094701349,114.22299848609569,lzv_e19,high,lzv_e19_high,-0.13427399158511027
715,134.354940948694,108.98510853768677,lzv_e19,high,lzv_e19_high,-0.14497047092004137
716,135.50409614886001,111.53789683190328,lzv_e19,high,lzv_e19_high,-0.1369497103826099
717,137.72094701349,113.8126179560454,lzv_e19,low,lzv_e19_low,-0.13661902318539765
718,138.307014914178,115.51295153897837,lzv_e19,high,lzv_e19_high,-0.13025179071542653
478,193.361,173.92791489220525,h,low,h_low,-0.08097118794914475
479,193.361,183.01243007450591,h,high,h_high,-0.04311904135622532
480,181.18200000000002,156.46370652887168,h,low,h_low,-0.10299288946303473
481,181.18200000000002,155.6043450989556,h,high,h_high,-0.10657356208768505
482,117.557,20.171757025695182,h,low,h_low,-0.40577184572627006
483,117.557,20.705580476861673,h,high,h_high,-0.4035475813464097
484,218.31,218.74363307102482,h,low,h_low,0.0018068044626033952
485,218.31,221.06979750078082,h,high,h_high,0.011499156253253418
486,203.761,193.9634468428603,h,low,h_low,-0.040823138154748764
487,203.761,202.53288787020358,h,high,h_high,-0.005117133874151729
488,124.82700000000001,33.47369800099071,h,low,h_low,-0.3806387583292054
489,124.82700000000001,42.26308752191844,h,high,h_high,-0.3440163019920065
490,208.2,205.28903464482147,h,low,h_low,-0.012129022313243828
491,208.2,214.42521161873088,h,high,h_high,0.025938381744712066
492,159.733,107.4827686636788,h,low,h_low,-0.2177092972346717
493,159.733,109.95601546295907,h,high,h_high,-0.20740410223767056
494,148.885,90.06966698430794,h,low,h_low,-0.24506388756538353
495,148.885,88.02543596754957,h,high,h_high,-0.25358151680187674
496,181.588,158.0477346337719,h,low,h_low,-0.09808443902595035
497,181.588,159.70744420383912,h,high,h_high,-0.09116898248400365
498,163.006,118.49036705490343,h,low,h_low,-0.18548180393790237
499,163.006,114.81137905980631,h,high,h_high,-0.20081092058414035
500,131.836,52.26585386757861,h,low,h_low,-0.3315422755517558
501,131.836,52.49507484789242,h,high,h_high,-0.33058718813378163
502,156.127,102.97068714612449,h,low,h_low,-0.221484636891148
503,156.127,104.50924185039169,h,high,h_high,-0.21507399229003468
504,179.50799999999904,146.90424833255634,h,low,h_low,-0.13584896528101129
505,179.50799999999904,151.2625201726696,h,high,h_high,-0.1176894992805393
506,127.546,51.18878854114047,h,low,h_low,-0.31815504774524805
507,127.546,48.335757058682915,h,high,h_high,-0.33004267892215455
508,152.937,92.78728693285329,h,low,h_low,-0.25062380444644466
509,152.937,92.2526977102598,h,high,h_high,-0.25285125954058424
510,133.714,54.04907594397962,h,low,h_low,-0.3319371835667516
511,133.714,53.04144090691946,h,high,h_high,-0.3361356628878356
512,147.237,82.29692859372626,h,low,h_low,-0.2705836308594739
513,147.237,85.63768584320452,h,high,h_high,-0.2566638089866478
514,214.449,216.9196242579331,h,low,h_low,0.010294267741387841
515,214.449,225.7629939270295,h,high,h_high,0.04714164136262286
516,175.905,142.2083659679509,h,low,h_low,-0.1404026418002046
517,175.905,142.31071521646098,h,high,h_high,-0.13997618659807926
518,181.109,152.95674382019962,h,low,h_low,-0.11730106741583496
519,181.109,155.8137858016989,h,high,h_high,-0.10539672582625456
520,184.824,162.75252215682875,h,low,h_low,-0.0919644910132136
521,184.824,165.78926243552797,h,high,h_high,-0.0793114065186335
522,180.726,153.37350952880874,h,low,h_low,-0.11396871029663025
523,180.726,157.26024476442592,h,high,h_high,-0.09777398014822533
524,169.255,132.34722784011666,h,low,h_low,-0.1537823839995139
525,169.255,136.57429019502644,h,high,h_high,-0.13616962418738984
526,141.384,70.78683097560082,h,low,h_low,-0.29415487093499654
527,141.384,68.91310381497287,h,high,h_high,-0.301962067437613
528,215.345999999999,225.4894979169273,h,low,h_low,0.04226457465386784
529,215.345999999999,226.30374100631718,h,high,h_high,0.04565725419299239
530,151.24200000000005,93.970357591496,h,low,h_low,-0.2386318433687669
531,151.24200000000005,97.9877173615064,h,high,h_high,-0.22189284432705686
532,153.822999999999,104.82736681809584,h,low,h_low,-0.20414847159126323
533,153.822999999999,112.55650834245534,h,high,h_high,-0.1719437152397653
534,177.533,148.69979148627985,h,low,h_low,-0.12013836880716725
535,177.533,153.45521175644186,h,high,h_high,-0.10032411768149221
536,197.972,182.14086522231807,h,low,h_low,-0.06596306157367475
537,197.972,192.58922846691132,h,high,h_high,-0.02242821472120286
538,193.18,174.39333503561542,h,low,h_low,-0.07827777068493577
539,193.18,181.9060811397186,h,high,h_high,-0.046974661917839215
540,129.112,49.63391222363825,h,low,h_low,-0.33115869906817397
541,129.112,45.05374702929971,h,high,h_high,-0.35024272071125123
542,162.895,116.38984097049264,h,low,h_low,-0.1937714959562807
543,162.895,120.89606264296863,h,high,h_high,-0.17499557232096408
544,174.43400000000003,137.28718314940718,h,low,h_low,-0.15477840354413683
545,174.43400000000003,142.22242483635858,h,high,h_high,-0.13421489651517268
546,159.91899999999902,108.79874422445265,h,low,h_low,-0.2130010657314432
547,159.91899999999902,111.58565833228668,h,high,h_high,-0.20138892361546806
548,140.963,62.62607309384815,h,low,h_low,-0.32640386210896605
549,140.963,70.4113754136858,h,high,h_high,-0.2939651024429758
550,165.267,121.14603289782444,h,low,h_low,-0.18383736292573147
551,165.267,125.03265697270271,h,high,h_high,-0.16764309594707202
552,200.178,187.56957898205937,h,low,h_low,-0.05253508757475262
553,200.178,197.04656063961158,h,high,h_high,-0.013047664001618386
554,142.148,73.06892426550593,h,low,h_low,-0.2878294822270586
555,142.148,70.06429239478955,h,high,h_high,-0.30034878168837686
556,123.79899999999901,45.273184219532645,h,low,h_low,-0.3271908990852765
557,123.79899999999901,41.104417724338376,h,high,h_high,-0.34456075948191933
558,193.25400000000002,174.8192063683225,h,low,h_low,-0.07681164013198961
559,193.25400000000002,179.66486106161244,h,high,h_high,-0.05662141224328157
560,151.929,97.89410500071028,h,low,h_low,-0.22514539583037382
561,151.929,92.00292117879627,h,high,h_high,-0.24969199508834888
562,144.873,77.17896837853543,h,low,h_low,-0.28205846508943566
563,144.873,78.55632479277395,h,high,h_high,-0.2763194800301085
564,192.132,176.53621327011456,h,low,h_low,-0.06498244470785602
565,192.132,186.06672720408238,h,high,h_high,-0.02527196998299009
566,185.33,158.6673827857229,h,low,h_low,-0.11109423839282127
567,185.33,168.44567276118119,h,high,h_high,-0.07035136349507845
568,176.954,149.66830867432762,h,low,h_low,-0.11369038052363495
569,176.954,148.22039448683913,h,high,h_high,-0.119723356304837
570,174.485,137.8457648647628,h,low,h_low,-0.15266347973015507
571,174.485,138.68987281032508,h,high,h_high,-0.1491463632903122
572,122.92,39.04356031963944,h,low,h_low,-0.3494851653348357
573,122.92,37.63373609969898,h,high,h_high,-0.35535943291792094
574,175.445,137.21524856720472,h,low,h_low,-0.15929063096998028
575,175.445,147.37043768650315,h,high,h_high,-0.1169773429729035
576,143.806,82.21247738697095,h,low,h_low,-0.2566396775542878
577,143.806,82.32865851552705,h,high,h_high,-0.2561555895186373
578,225.347,232.83169801599988,h,low,h_low,0.031186241733332783
579,225.347,241.17921136034676,h,high,h_high,0.06596754733477811
580,214.014,215.285895503628,h,low,h_low,0.005299564598450009
581,214.014,226.67803950875702,h,high,h_high,0.052766831286487556
582,132.33100000000002,59.33687177795011,h,low,h_low,-0.30414220092520794
583,132.33100000000002,49.43573538425965,h,high,h_high,-0.3453969358989182
584,156.464,107.27313094510843,h,low,h_low,-0.2049619543953815
585,156.464,100.66446129375471,h,high,h_high,-0.2324980779426887
586,150.34799999999902,88.04227764253989,h,low,h_low,-0.25960717648941306
587,150.34799999999902,93.0085987597834,h,high,h_high,-0.23891417183423175
588,188.446,164.60429438340825,h,low,h_low,-0.0993404400691323
589,188.446,176.81474501953355,h,high,h_high,-0.04846356241861021
590,132.17700000000002,52.668135048726576,h,low,h_low,-0.33128693729697267
591,132.17700000000002,60.03715253346796,h,high,h_high,-0.3005826977772169
592,169.327,132.18726155429545,h,low,h_low,-0.15474891019043563
593,169.327,129.85403922248915,h,high,h_high,-0.1644706699062952
594,158.632,105.28145769335349,h,low,h_low,-0.22229392627769382
595,158.632,109.8562858414699,h,high,h_high,-0.2032321423272088
691,134.751461430743,109.43146273740679,lzv_e19,high,lzv_e19_high,-0.1446857068190641
692,133.670092253118,103.60708054136605,lzv_e19,low,lzv_e19_low,-0.1717886383528684
693,137.323168932863,113.54178950466834,lzv_e19,low,lzv_e19_low,-0.13589359673254095
694,140.71618570270002,120.85318892754722,lzv_e19,low,lzv_e19_low,-0.11350283871515883
695,135.775432043812,111.46818641216065,lzv_e19,high,lzv_e19_high,-0.13889854646657918
696,138.316198061036,116.65227535783556,lzv_e19,low,lzv_e19_low,-0.12379384401828823
697,138.10430377547502,114.42052331956819,lzv_e19,low,lzv_e19_low,-0.13533588831946758
698,134.354940948694,108.69110501464694,lzv_e19,low,lzv_e19_low,-0.14665049105169756
699,140.71618570270002,120.86030288510099,lzv_e19,high,lzv_e19_high,-0.11346218752913728
700,137.323168932863,115.3552384342335,lzv_e19,high,lzv_e19_high,-0.12553103142074007
701,135.775432043812,110.29436329520477,lzv_e19,low,lzv_e19_low,-0.14560610713489844
702,135.50409614886001,110.99020051541193,lzv_e19,low,lzv_e19_low,-0.14007940361970336
703,134.751461430743,107.18764574214823,lzv_e19,low,lzv_e19_low,-0.15750751822054154
704,139.015047417642,117.88667336818192,lzv_e19,low,lzv_e19_low,-0.12073356599691473
705,138.10430377547502,117.62840711184604,lzv_e19,high,lzv_e19_high,-0.11700512379216556
706,133.670092253118,103.60647360035549,lzv_e19,high,lzv_e19_high,-0.17179210658721444
707,138.316198061036,121.19659656205927,lzv_e19,high,lzv_e19_high,-0.09782629427986705
708,139.015047417642,120.59326768156411,lzv_e19,high,lzv_e19_high,-0.10526731277758788
709,134.710269716023,109.25450574770828,lzv_e19,high,lzv_e19_high,-0.14546150839036978
710,134.710269716023,107.56676976828335,lzv_e19,low,lzv_e19_low,-0.15510571398708367
711,136.70855607149798,115.33086939291593,lzv_e19,low,lzv_e19_low,-0.12215820959189744
712,136.70855607149798,113.94157904303042,lzv_e19,high,lzv_e19_high,-0.13009701159124323
713,138.307014914178,115.89077539849251,lzv_e19,low,lzv_e19_low,-0.1280927972324886
714,137.72094701349,114.23924356213699,lzv_e19,high,lzv_e19_high,-0.13418116257916
715,134.354940948694,108.9965311242417,lzv_e19,high,lzv_e19_high,-0.14490519899687035
716,135.50409614886001,111.54994730397156,lzv_e19,high,lzv_e19_high,-0.1368808505422197
717,137.72094701349,113.82405453790672,lzv_e19,low,lzv_e19_low,-0.13655367128904727
718,138.307014914178,115.52250350094143,lzv_e19,high,lzv_e19_high,-0.13019720807563764


==> csv_results/041_check_generalization/fold_0.csv <==
id,peak_power,predicted_power,source,excitation_class,source_key,relative_error
478,193.361,162.6040592,h,low,h_low,-0.12815391999999998
479,193.361,156.75203599999998,h,high,h_high,-0.15253735000000007
480,181.18200000000002,161.8392816,h,low,h_low,-0.0805946600000001
481,181.18200000000002,150.03046799999996,h,high,h_high,-0.12979805000000025
482,117.557,108.461,h,low,h_low,-0.03790000000000002
483,117.557,109.04363288,h,high,h_high,-0.03547236299999999
484,218.31,191.6740488,h,low,h_low,-0.11098312999999997
485,218.31,192.0739476,h,high,h_high,-0.10931688500000002
486,203.761,181.2025636,h,low,h_low,-0.09399348500000002
487,203.761,170.66691759999995,h,high,h_high,-0.1378920100000002
488,124.82700000000001,111.75299040000002,h,low,h_low,-0.05447503999999999
489,124.82700000000001,109.5726696,h,high,h_high,-0.06355971000000006
490,208.2,175.0830576,h,low,h_low,-0.13798726
491,208.2,157.3154184,h,high,h_high,-0.21201908999999997
492,159.733,140.4901456,h,low,h_low,-0.08017856
493,159.733,120.6256624,h,high,h_high,-0.16294724000000002
494,148.885,139.22080792,h,low,h_low,-0.04026746699999997
495,148.885,116.1296056,h,high,h_high,-0.13648080999999995
496,181.588,167.61143080000002,h,low,h_low,-0.05823570499999988
497,181.588,144.3875776,h,high,h_high,-0.15500176000000004
498,163.006,140.30930464,h,low,h_low,-0.09456956400000002
499,163.006,118.14934479999998,h,high,h_high,-0.18690273000000007
500,131.836,126.38110216,h,low,h_low,-0.022728741000000063
501,131.836,117.484816,h,high,h_high,-0.059796600000000075
502,156.127,146.12881192,h,low,h_low,-0.04165911700000002
503,156.127,128.666944,h,high,h_high,-0.11441690000000003
504,179.50799999999904,160.55119103999903,h,low,h_low,-0.07898670400000007
505,179.50799999999904,136.26060479999904,h,high,h_high,-0.18019748
506,127.546,106.3937344,h,low,h_low,-0.08813444000000002
507,127.546,105.12777520000002,h,high,h_high,-0.09340926999999996
508,152.937,127.13442096,h,low,h_low,-0.10751074600000005
509,152.937,111.3513168,h,high,h_high,-0.17327368
510,133.714,99.0783496,h,low,h_low,-0.14431521
511,133.714,97.3200568,h,high,h_high,-0.15164143
512,147.237,134.094648,h,low,h_low,-0.05475979999999995
513,147.237,118.90535520000002,h,high,h_high,-0.1180485199999999
514,214.449,182.7188832,h,low,h_low,-0.1322088200000001
515,214.449,177.114552,h,high,h_high,-0.15556020000000004
516,175.905,147.3617184,h,low,h_low,-0.11893034
517,175.905,122.21201040000001,h,high,h_high,-0.22372078999999995
518,181.109,157.6762064,h,low,h_low,-0.09763663999999998
519,181.109,134.833628,h,high,h_high,-0.19281405000000001
520,184.824,147.87154320000005,h,low,h_low,-0.15396856999999986
521,184.824,130.26447840000003,h,high,h_high,-0.22733133999999994
522,180.726,157.08120480000002,h,low,h_low,-0.0985199799999999
523,180.726,130.4106192,h,high,h_high,-0.20964741999999995
524,169.255,144.5948128,h,low,h_low,-0.10275077999999999
525,169.255,131.3811784,h,high,h_high,-0.15780758999999994
526,141.384,118.74990384,h,low,h_low,-0.09430873399999994
527,141.384,112.505256,h,high,h_high,-0.12032809999999992
528,215.345999999999,180.32147039999901,h,low,h_low,-0.14593553999999997
529,215.345999999999,168.569563199999,h,high,h_high,-0.19490182
530,151.24200000000005,146.78080680000005,h,low,h_low,-0.018588304999999986
531,151.24200000000005,130.11845280000006,h,high,h_high,-0.08801477999999996
532,153.822999999999,162.417284079999,h,low,h_low,0.03580951699999998
533,153.822999999999,133.526187999999,h,high,h_high,-0.08457005000000008
534,177.533,161.99268080000002,h,low,h_low,-0.06475132999999987
535,177.533,140.915324,h,high,h_high,-0.15257364999999995
536,197.972,171.1089392,h,low,h_low,-0.11192942
537,197.972,155.42581280000005,h,high,h_high,-0.17727577999999986
538,193.18,185.24516752,h,low,h_low,-0.03306180200000005
539,193.18,172.21172080000005,h,high,h_high,-0.08736782999999981
540,129.112,116.4953824,h,low,h_low,-0.05256923999999999
541,129.112,103.4358928,h,high,h_high,-0.10698377999999996
542,162.895,150.02607592,h,low,h_low,-0.053620517
543,162.895,136.8077632,h,high,h_high,-0.10869682
544,174.43400000000003,167.39671328000003,h,low,h_low,-0.02932202799999999
545,174.43400000000003,139.1128112,h,high,h_high,-0.14717162000000006
546,159.91899999999902,142.975292799999,h,low,h_low,-0.07059878000000003
547,159.91899999999902,130.800380799999,h,high,h_high,-0.12132758000000005
548,140.963,122.1728456,h,low,h_low,-0.07829230999999996
549,140.963,107.8877576,h,high,h_high,-0.13781350999999997
550,165.267,141.776142,h,low,h_low,-0.09787857500000001
551,165.267,122.1975336,h,high,h_high,-0.17945610999999997
552,200.178,178.220292,h,low,h_low,-0.09149044999999999
553,200.178,158.846448,h,high,h_high,-0.17221479999999995
554,142.148,122.8202312,h,low,h_low,-0.08053237
555,142.148,97.9600088,h,high,h_high,-0.18411663
556,123.79899999999901,124.81781031999901,h,low,h_low,0.004245043
557,123.79899999999901,126.950760159999,h,high,h_high,0.013132333999999978
558,193.25400000000002,167.88678240000002,h,low,h_low,-0.10569674000000001
559,193.25400000000002,149.590356,h,high,h_high,-0.18193185000000003
560,151.929,135.813,h,low,h_low,-0.06715000000000006
561,151.929,115.394244,h,high,h_high,-0.15222815
562,144.873,114.8535456,h,low,h_low,-0.12508105999999994
563,144.873,114.4776648,h,high,h_high,-0.12664722999999997
564,192.132,168.7375728,h,low,h_low,-0.09747677999999999
565,192.132,154.90163760000004,h,high,h_high,-0.15512650999999983
566,185.33,165.73418144,h,low,h_low,-0.0816492440000001
567,185.33,146.1634256,h,high,h_high,-0.16319406
568,176.954,163.65642319999998,h,low,h_low,-0.05540657000000013
569,176.954,137.908676,h,high,h_high,-0.16268884999999997
570,174.485,139.873604,h,low,h_low,-0.14421415000000007
571,174.485,119.450048,h,high,h_high,-0.22931230000000008
572,122.92,129.0665788,h,low,h_low,0.025610745
573,122.92,121.03676032,h,high,h_high,-0.00784683200000001
574,175.445,171.637994,h,low,h_low,-0.015862525000000006
575,175.445,164.00479928,h,high,h_high,-0.04766750300000003
576,143.806,122.09886159999999,h,low,h_low,-0.09044641000000007
577,143.806,115.11784336,h,high,h_high,-0.11953398600000006
578,225.347,195.5524064,h,low,h_low,-0.12414414000000006
579,225.347,196.8174656,h,high,h_high,-0.11887306000000007
580,214.014,184.7336184,h,low,h_low,-0.12200159
581,214.014,168.2400216,h,high,h_high,-0.19072491000000003
582,132.33100000000002,103.95254920000002,h,low,h_low,-0.11824354499999998
583,132.33100000000002,95.06064640000002,h,high,h_high,-0.15529313999999997
584,156.464,126.41995520000002,h,low,h_low,-0.1251835199999999
585,156.464,110.8182536,h,high,h_high,-0.19019060999999998
586,150.34799999999902,134.80600799999905,h,low,h_low,-0.06475829999999985
587,150.34799999999902,124.04921999999901,h,high,h_high,-0.10957825000000003
588,188.446,165.5458,h,low,h_low,-0.09541749999999993
589,188.446,129.0373888,h,high,h_high,-0.24753587999999999
590,132.17700000000002,112.09896960000002,h,low,h_low,-0.08365846000000002
591,132.17700000000002,113.07580944000004,h,high,h_high,-0.0795882939999999
592,169.327,149.5678312,h,low,h_low,-0.08232986999999999
593,169.327,124.782532,h,high,h_high,-0.18560195
594,158.632,154.53777592,h,low,h_low,-0.017059267000000013
595,158.632,122.07828400000001,h,high,h_high,-0.15230714999999997
691,134.751461430743,143.013854380743,lzv_e19,high,lzv_e19_high,0.047213673999999956
692,133.670092253118,141.52765490311805,lzv_e19,low,lzv_e19_low,0.044900358000000196
693,137.323168932863,136.93475674786302,lzv_e19,low,lzv_e19_low,-0.002219498199999959
694,140.71618570270002,140.20215522770002,lzv_e19,low,lzv_e19_low,-0.002937316999999991
695,135.775432043812,139.984296318812,lzv_e19,high,lzv_e19_high,0.024050652999999977
696,138.316198061036,137.37209476103598,lzv_e19,low,lzv_e19_low,-0.0053948760000001325
697,138.10430377547502,145.21899440047503,lzv_e19,low,lzv_e19_low,0.04065537500000005
698,134.354940948694,135.407357803694,lzv_e19,low,lzv_e19_low,0.006013810599999943
699,140.71618570270002,140.6288380752,lzv_e19,high,lzv_e19_high,-0.0004991293000000496
700,137.323168932863,138.887957682863,lzv_e19,high,lzv_e19_high,0.008941649999999949
701,135.775432043812,140.702280543812,lzv_e19,low,lzv_e19_low,0.028153420000000033
702,135.50409614886001,140.89683682385999,lzv_e19,low,lzv_e19_low,0.03081566099999983
703,134.751461430743,142.34573990574302,lzv_e19,low,lzv_e19_low,0.043395877000000055
704,139.015047417642,132.219821392642,lzv_e19,low,lzv_e19_low,-0.03882986300000003
705,138.10430377547502,144.51785602547503,lzv_e19,high,lzv_e19_high,0.036648870000000056
706,133.670092253118,141.93724152811805,lzv_e19,high,lzv_e19_high,0.04724085300000021
707,138.316198061036,139.49789441603602,lzv_e19,high,lzv_e19_high,0.0067525506000000795
708,139.015047417642,132.347692667642,lzv_e19,high,lzv_e19_high,-0.038099169999999925
709,134.710269716023,134.35285790602302,lzv_e19,high,lzv_e19_high,-0.00204235319999985
710,134.710269716023,136.086803266023,lzv_e19,low,lzv_e19_low,0.007865906000000028
711,136.70855607149798,141.99353594649799,lzv_e19,low,lzv_e19_low,0.030199885000000027
712,136.70855607149798,142.87037082149797,lzv_e19,high,lzv_e19_high,0.03521036999999995
713,138.307014914178,135.95815231417802,lzv_e19,low,lzv_e19_low,-0.013422071999999941
714,137.72094701349,141.72082996349,lzv_e19,high,lzv_e19_high,0.022856473999999998
715,134.354940948694,139.061469698694,lzv_e19,high,lzv_e19_high,0.02689444999999994
716,135.50409614886001,141.60716479886003,lzv_e19,high,lzv_e19_high,0.03487467800000007
717,137.72094701349,141.04812593849,lzv_e19,low,lzv_e19_low,0.01901245099999999
718,138.307014914178,136.568354914178,lzv_e19,high,lzv_e19_high,-0.009935200000000057


==> csv_results/041_check_generalization/summary.csv <==
model,maeW,mae,stdW,std,rmseW,rmse,texmodel,uncertainty,uncertaintyW
resnet18,22.6,9.5,14.9,6.1,27.0,11.3,\resneta,60,148
svrmstd,34.0,14.8,28.0,11.4,43.9,18.6,\svrmstd,114,279
svrpt,39.3,17.1,24.9,10.0,46.4,19.8,\svrpt,100,248


==> csv_results/042_cam2/180.csv <==
,x,y,v
0,75.35278231538496,65.97185140582309,-0.6192929157987237
1,207.01711657125827,65.37651323395906,-0.4320191708393395
2,339.24194805029794,64.9181035152182,-0.17269478004891425
3,471.8145371642104,64.59636920529385,-0.18914089596364647
4,604.5233436434513,64.41105759611776,-0.47930603148415685
5,737.1580208907704,64.36191631599706,-0.23601596243679523
6,869.509410361346,64.44869332974662,-0.07972443068865687
7,1001.3695359693763,64.6711369388166,-0.334500998724252
8,1132.5315985209993,65.02899578141557,-0.44980829348787665
9,1262.7899701734084,65.52201883262893,-0.21790928207337856
10,73.90178578242694,197.78676908288884,-0.2387170772999525
11,205.95381344611536,197.39020248369073,-0.2908555022440851
12,338.5699423116685,197.06028717800677,-1.67948960326612
13,471.5360145239707,196.79706926574843,-0.7687282399274409
14,604.6390821976886,196.60059404956382,-1.014074026606977
15,737.6674017081176,196.47090603944883,-1.3286480912938714
16,870.4104280089724,196.40804895733413,-0.13795711216516793
17,1002.6588089769878,196.41206574164903,-0.46204893849790096
18,1134.204379783196,196.48299855186156,-0.259464600821957
19,1264.8401572907514,196.62088877299527,-0.42135702329687774
20,72.74295550365734,330.3802954740329,-0.31488870386965573
21,205.1137121129855,330.18526942245177,-0.2757969475351274
22,338.05240730349595,329.98567422764427,-0.7244784734211862
23,471.3434517445626,329.7818604754341,-0.2457835664972663
24,604.772476846688,329.57417679560854,-0.1825230976101011
25,738.1263289888082,329.3629698711237,-0.364048914052546
26,871.1930637729006,329.14858444726553,-0.32573892269283533
27,1003.7619403057604,328.9313633407677,-0.2324429026339203
28,1135.6234155078116,328.71164744888694,-0.10935525642707944
29,1266.5691384488155,328.48977575843514,-1.0495221428573132
30,71.8819042448081,463.5453421066326,-0.09204388275975361
31,204.50101541309448,463.55496798853187,-0.30668952967971563
32,337.69214169250114,463.4878477816395,-0.31637538806535304
33,471.2382489079851,463.3446419902149,-0.13496046245563775
34,604.9235345189503,463.1260079779259,-0.10000583919463679
35,738.5334217821529,462.8325999817697,-0.05764953064499423
36,871.8545539422762,462.4650691259296,-0.43575853342190385
37,1004.6747884500376,462.02406343556925,-0.3436580940615386
38,1136.7831912076897,461.5102278505626,-0.1091397603158839
39,1267.9700308417814,460.9242042391619,-0.3488671383820474
40,71.32434244134033,597.0691691300749,-0.25439714547246695
41,204.1199985216705,597.2869122007012,-1.1666005849838257
42,337.4919912690474,597.3547622816966,-1.4955855580046773
43,471.22182813247804,597.2736953207847,-0.4905084287747741
44,605.0922592123924,597.0446829142363,-1.7853154707700014
45,738.8872713582778,596.668692325633,-1.0957240592688322
46,872.3920822943567,596.1466865045437,-1.538705825805664
47,1005.393134773163,595.4796241051185,-2.270637908950448
48,1137.6780907568823,594.6684595045979,-0.2827149396762252
49,1269.0358256263157,593.7141428217388,-0.5111583019606769
50,71.07607998925117,730.7332582391856,-0.27049957076087594
51,203.97501026480523,731.1629493960475,-0.875610294751823
52,337.4548497928319,731.3686170419126,-0.738200715277344
53,471.2956339497779,731.3515581872094,-0.6392129953019321
54,605.2786519058585,731.113064253215,-0.5581414210610092
55,739.1864406565392,730.6544210957871,-1.5277166152372956
56,872.8027790824335,729.9769090289899,-0.7635477650910616
57,1005.9126820374798,729.081802848613,-0.9076783759519458
58,1138.3023944652514,727.9703718555875,-0.808411065954715
59,1269.759385543261,726.6438798792947,-0.9413006156682968


==> csv_results/042_cam2/200.csv <==
,x,y,v
0,75.7000427572559,66.22277703942933,-0.6148992665112019
1,207.6326666546871,65.64247288833607,-0.5101811559870839
2,340.0475459870641,65.2213041602295,-0.3581020166166127
3,472.7317068324584,64.95870837257881,-0.1968450442655012
4,605.473747178823,64.85412502779947,-0.23516666959039867
5,738.0638272323015,64.90699560549314,-0.42365961126051843
6,870.293659785304,65.11676355472174,-0.1161223417147994
7,1001.9565006439609,65.48287428631521,-0.48127558548003435
8,1132.84713911457,66.00477516521315,-0.8314936561509967
9,1262.7618885486581,66.68191550283979,-0.24521512212231755
10,74.55112584990971,198.19771424942692,-0.3541574196424335
11,206.816927492444,197.78418695356754,-1.651788717135787
12,339.5670089215343,197.459399204622,-2.3089806735515594
13,472.58736288370017,197.22317969524318,-2.087326031178236
14,605.665564193876,197.07535716781342,-1.0083269281312823
15,738.5907599654344,197.01576041665663,-1.7668582452461123
16,871.1536599005549,197.04421829022965,-1.0272143827751279
17,1003.1465266405453,197.16055969329176,-1.6774694435298443
18,1134.3631661757297,197.36461358905333,-1.0926828952506185
19,1264.5989183145143,197.65620900130347,-0.44080882566049695
20,73.68334964566547,330.85991533837824,-0.3421195992268622
21,206.21283016040854,330.6146652425506,-0.3124686249066144
22,339.2288905269372,330.3870718107434,-0.721052170265466
23,472.51648248418735,330.17735999529816,-0.7942287134937942
24,605.862150084289,329.9857528316323,-0.3845785919111222
25,739.0540198435243,329.8124714506188,-0.44848445802927017
26,871.8817909542166,329.65773509088723,-0.360496899811551
27,1004.1367255571554,329.52176111104734,-0.20006585866212845
28,1135.6116390741636,329.4047650018353,-0.09683254465926439
29,1266.1008906004154,329.30696039818315,-0.8387993043288589
30,73.10051829423507,464.00143991256857,-0.08269721671240404
31,205.82315173504261,463.92637802444864,-0.19097301119472831
32,339.03494602907483,463.7971952250479,-0.34438593313097954
33,472.51980415348373,463.6145178758801,-0.5423524836078286
34,606.0632317305572,463.3789684229744,-0.0969781499588862
35,739.4523270988238,463.09116541962044,-0.11923419311642647
36,872.4757714456822,462.7517235489753,-0.8814929844811559
37,1004.9238190011528,462.3612536465364,-0.30295332660898566
38,1136.588287292357,461.920362722479,-0.13341570214834064
39,1267.2625474583288,461.4296539838614,-0.26632620370946825
40,72.80648329877006,597.4102467281317,-0.19871298514772207
41,205.6507032491242,597.5077051701604,-1.7566829035058618
42,338.9869512971262,597.4785626429078,-2.849384220317006
43,472.5980738247797,597.3238521324469,-1.4630828564986587
44,606.2685302792586,597.0446006784209,-1.4575159037485719
45,739.7843831633616,596.6418294073537,-1.1026531364768744
46,872.933288088089,596.1165535657642,-2.261447049677372
47,1005.5044838869399,595.4697825530853,-2.4777881428599358
48,1137.2887827915258,594.7025199543922,-0.992684131488204
49,1268.0785606681006,593.8157635729361,-0.6335178948938847
50,72.80514414044164,730.8701267925564,-1.4492344483733177
51,205.6983301343448,731.1428694650576,-1.9988939724862576
52,339.08670310562644,731.2158207309124,-1.4920697174966335
53,472.75204492760463,731.0904254829832,-0.5812071426771581
54,606.4777610478359,730.7681206038866,-0.5798205453902483
55,740.0488703971112,730.2503350100737,-0.9863189468160272
56,873.251995361183,729.5384896956543,-0.7820137194357812
57,1005.8753518148123,728.6339977759666,-0.8178672706708312
58,1137.7087392177295,727.5382645308928,-1.0063115879893303
59,1268.5435307721077,726.2526874479256,-1.5053720120340586


==> csv_results/042_cam2/538.csv <==
,x,y,v
0,70.41789328515972,75.87042370345348,-2.0476727932691574
1,200.40245226197982,74.66580645137847,-0.5262445472180843
2,331.0973814484146,73.52132293986901,-0.6604750268161297
3,462.3366054974104,72.43821870900277,-0.2966491598635912
4,593.9536541986672,71.41774216819455,-0.04452018183656037
5,725.7816616974203,70.46114460181258,-0.14700450003147125
6,857.6533657116777,69.56968017480585,-0.09711775928735733
7,989.4011067479069,68.74460593834262,-0.04699949291534722
8,1120.8568273151727,67.9871818354599,-0.04470192943699658
9,1251.852071137718,67.29867070672411,-0.5982381664216518
10,71.44136868098587,206.96235493268318,-0.47240545973181725
11,201.43595171435197,206.03106728288617,-0.4248604830354452
12,332.1398674111574,205.1044762286567,-0.9836933389306068
13,463.38715769983907,204.18372771697722,-0.3165682218968868
14,595.0114700193687,203.2699704053101,-0.0179613777436316
15,726.8460565389602,202.36435566695002,-0.04744458943605423
16,858.7237733762349,201.46803759638703,-0.05558001925237477
17,990.4770798138403,200.58217301468022,-0.005909289320698008
18,1121.9380375145183,199.70792147484156,-0.07602854864671826
19,1252.938309734623,198.84644526723122,-0.4197352007031441
20,72.73955165284642,338.0201369581603,-0.07071419153362513
21,202.68868972202884,337.3620549005095,-0.07272724527865648
22,333.34605839033566,336.6533115372763,-0.034504097420722246
23,464.5458166733602,335.89495341117356,-0.0054727349197492
24,596.1217294704663,335.088029616912,-0.08077746257185936
25,727.9071667854209,334.23359180628916,-0.2476014755666256
26,859.735102945486,333.3326941932885,-0.3111613355576992
27,991.4381158189653,332.38639355918934,-0.26566023007035255
28,1122.8483860312053,331.3957492576862,-0.5003499425947666
29,1253.7976961790457,330.3618232200187,-0.3876428212970495
30,74.31051011046395,468.87717471841444,-0.13093266170471907
31,204.15885194353416,468.4920755762445,-0.01654406078159809
32,334.71425797848985,468.00103628001636,-0.039546877378597856
33,465.8110041301533,467.40500415658613,-0.035096146166324615
34,597.2829725698095,466.7049289266991,-0.431749876588583
35,728.963650946762,465.9017627098164,-1.2118438258767128
36,860.6861316083499,464.9964600289514,-1.903553232550621
37,992.2831108184228,463.98997781551617,-0.9906108677387238
38,1123.5868879742704,462.883275414177,-0.3940196614712477
39,1254.4293648220053,461.67731458772016,-0.22027750499546528
40,76.15231691411836,599.3673482342363,-0.09415550390258431
41,205.84462876580963,599.2549110396299,-0.20297363866120577
42,336.242774273999,598.9813337045406,-1.347501240670681
43,467.18114606521635,598.5474645279676,-0.10847055818885565
44,598.4937433946038,597.9541540450637,-0.2896091714501381
45,730.0141713683938,597.2022550317004,-0.661644022911787
46,861.5756401648487,596.2926225090423,-2.232464924454689
47,993.0109642536627,595.2261137481311,-0.7041697762906551
48,1124.1525616138197,594.0035882744769,-0.01688561460468918
49,1254.832452949905,592.6259078726619,-0.3780153952538967
50,78.26304986332858,729.3250114800045,-0.5148489028215408
51,207.7442152933329,729.4848173479602,-1.7029137164354324
52,337.92991987063607,729.4283617609842,-0.923735573887825
53,468.65467274635967,729.1563941778073,-0.45715218409895897
54,599.7525900718452,728.6696661359509,-1.8885529786348343
55,731.0573942220527,727.9689312560308,-1.7548763751983643
56,862.402413017423,727.0549452460699,-1.8535902723670006
57,993.6205789442031,725.9284659058205,-1.4742019772529602
58,1124.5444283732318,724.5902531310942,-0.09811014868319035
59,1255.00610077718,723.0410689181012,-0.45415598899126053


==> csv_results/preprocessing/results_iou.csv <==
iou,recall,precision
0.05,0.9583333333333334,1.0
0.1,0.9583333333333334,1.0
0.15,0.9583333333333334,1.0
0.2,0.9583333333333334,1.0
0.25,0.9583333333333334,1.0
0.3,0.9583333333333334,1.0
0.35,0.9583333333333334,1.0
0.4,0.9583333333333334,1.0
0.45,0.9583333333333334,1.0
0.5,0.9583333333333334,1.0
0.55,0.9583333333333334,1.0
0.6,0.9583333333333334,1.0
0.65,0.9583333333333334,1.0
0.7,0.9583333333333334,1.0
0.75,0.9583333333333334,1.0
0.8,0.9583333333333334,1.0
0.85,0.9583333333333334,1.0
0.9,0.9166666666666666,0.9583333333333334
0.95,0.9166666666666666,0.9583333333333334
1.0,0.0,0.0

